DEFT: Efficient Fine-Tuning of Diffusion Models by Learning the Generalised $h$-transform

Generative modelling paradigms based on denoising diffusion processes have emerged as a leading candidate for conditional sampling in inverse problems. In many real-world applications, we often have access to large, expensively trained unconditional diffusion models, which we aim to exploit for improving conditional sampling. Most recent approaches are motivated heuristically and lack a unifying framework, obscuring connections between them. Further, they often suffer from issues such as being very sensitive to hyperparameters, being expensive to train or needing access to weights hidden behind a closed API. In this work, we unify conditional training and sampling using the mathematically well-understood Doob's h-transform. This new perspective allows us to unify many existing methods under a common umbrella. Under this framework, we propose DEFT (Doob's h-transform Efficient FineTuning), a new approach for conditional generation that simply fine-tunes a very small network to quickly learn the conditional $h$-transform, while keeping the larger unconditional network unchanged. DEFT is much faster than existing baselines while achieving state-of-the-art performance across a variety of linear and non-linear benchmarks. On image reconstruction tasks, we achieve speedups of up to 1.6$\times$, while having the best perceptual quality on natural images and reconstruction performance on medical images. Further, we also provide initial experiments on protein motif scaffolding and outperform reconstruction guidance methods.

==> Figs/Protein/Amortized/amortized_vfkic2b4_results.csv <==
,index,domain,single_cluster_idx,complete_cluster_idx,average_cluster_idx,seqlen,scTM,scRMSD,pLDDT,pAE,pct_helix,pct_strand,pct_ss,pct_left_helix,task,motifRMSD
0,0,sample_0,0,0,0,72,0.843,1.857,0.713,7.908,0.431,0.167,0.597,0.0,5TPN,0.7922443
1,1,sample_1,1,1,1,62,0.45,4.703,0.508,12.042,0.274,0.065,0.339,0.0,5TPN,3.634406
2,2,sample_10,2,2,2,51,0.696,1.976,0.57,10.066,0.255,0.098,0.353,0.0,5TPN,1.3511553
3,3,sample_11,3,3,3,58,0.251,8.967,0.478,14.951,0.259,0.0,0.259,0.0,5TPN,2.9689312
4,4,sample_12,4,4,4,63,0.619,2.477,0.648,9.299,0.143,0.143,0.286,0.0,5TPN,1.5611877
5,5,sample_13,5,5,5,74,0.426,7.893,0.508,12.387,0.095,0.243,0.338,0.0,5TPN,2.505639
6,6,sample_14,6,6,6,60,0.421,5.946,0.605,13.032,0.4,0.067,0.467,0.0,5TPN,2.779153
7,7,sample_15,7,7,7,70,0.577,3.501,0.649,11.679,0.614,0.0,0.614,0.0,5TPN,2.6349437
8,8,sample_16,8,8,8,58,0.531,3.699,0.628,9.677,0.5,0.0,0.5,0.0,5TPN,2.0321114
9,9,sample_17,9,9,9,63,0.766,2.057,0.835,3.324,0.651,0.0,0.651,0.0,5TPN,1.9276445
10,10,sample_18,10,10,10,66,0.511,4.566,0.634,13.424,0.379,0.076,0.455,0.0,5TPN,1.7828169
11,11,sample_19,11,11,11,61,0.875,1.44,0.717,5.733,0.377,0.213,0.59,0.0,5TPN,1.9797229
12,12,sample_2,94,94,94,74,0.896,1.405,0.78,5.606,0.162,0.257,0.419,0.0,5TPN,1.2021471
13,13,sample_20,12,12,12,64,0.724,3.738,0.622,9.113,0.438,0.094,0.531,0.0,5TPN,1.1043737
14,14,sample_21,13,13,13,61,0.535,3.815,0.681,10.437,0.574,0.0,0.574,0.0,5TPN,1.8952117
15,15,sample_22,14,14,14,67,0.589,3.21,0.551,13.551,0.284,0.164,0.448,0.0,5TPN,2.8885279
16,16,sample_23,15,15,15,72,0.836,1.492,0.837,4.447,0.611,0.0,0.611,0.0,5TPN,1.5522803
17,17,sample_24,16,16,16,62,0.598,4.224,0.549,10.526,0.161,0.258,0.419,0.0,5TPN,2.6259365
18,18,sample_25,17,17,17,60,0.736,1.916,0.831,4.202,0.767,0.0,0.767,0.0,5TPN,1.7388992
19,19,sample_26,18,18,18,72,0.655,2.616,0.6,11.157,0.25,0.194,0.444,0.0,5TPN,1.4408325
20,20,sample_27,19,19,19,68,0.385,8.061,0.767,7.933,0.691,0.0,0.691,0.0,5TPN,2.764193
21,21,sample_28,20,20,20,71,0.496,5.191,0.748,6.613,0.62,0.0,0.62,0.0,5TPN,2.3355975
22,22,sample_29,21,21,21,75,0.647,2.992,0.561,11.244,0.24,0.32,0.56,0.0,5TPN,2.2446742
23,23,sample_3,22,22,22,66,0.803,1.873,0.656,8.493,0.288,0.0,0.288,0.0,5TPN,0.71501875
24,24,sample_30,23,23,23,69,0.333,6.191,0.454,15.787,0.319,0.116,0.435,0.0,5TPN,2.315104
25,25,sample_31,24,24,24,62,0.466,8.588,0.676,9.865,0.677,0.0,0.677,0.0,5TPN,5.965638
26,26,sample_32,25,25,25,74,0.465,5.559,0.742,12.405,0.716,0.0,0.716,0.0,5TPN,2.8252413
27,27,sample_33,26,26,26,53,0.55,3.783,0.535,11.176,0.189,0.075,0.264,0.0,5TPN,1.1243594
28,28,sample_34,27,27,27,59,0.588,2.735,0.675,7.475,0.237,0.186,0.424,0.0,5TPN,1.5480806
29,29,sample_35,28,28,28,71,0.714,2.302,0.542,10.173,0.183,0.183,0.366,0.0,5TPN,1.7642103
30,30,sample_36,29,29,29,66,0.44,4.461,0.519,11.462,0.318,0.061,0.379,0.0,5TPN,2.2699494
31,31,sample_37,96,96,96,75,0.904,1.534,0.76,5.724,0.4,0.16,0.56,0.0,5TPN,1.1349325
32,32,sample_38,30,30,30,67,0.443,5.906,0.56,11.334,0.612,0.0,0.612,0.0,5TPN,2.0116456
33,33,sample_39,31,31,31,53,0.429,5.998,0.563,11.022,0.226,0.094,0.321,0.0,5TPN,2.632556
34,34,sample_4,32,32,32,72,0.449,11.114,0.672,12.127,0.75,0.0,0.75,0.0,5TPN,3.049121
35,35,sample_40,33,33,33,72,0.861,1.432,0.868,3.039,0.528,0.139,0.667,0.0,5TPN,1.722991
36,36,sample_41,34,34,34,68,0.735,2.23,0.679,10.1,0.515,0.0,0.515,0.0,5TPN,1.0949676
37,37,sample_42,35,35,35,65,0.318,7.55,0.466,15.357,0.292,0.0,0.292,0.0,5TPN,3.4149446
38,38,sample_43,36,36,36,61,0.582,5.705,0.645,14.077,0.557,0.0,0.557,0.0,5TPN,2.1867828
39,39,sample_44,37,37,37,73,0.937,0.829,0.819,3.831,0.438,0.151,0.589,0.0,5TPN,1.0182962
40,40,sample_45,38,38,38,69,0.421,6.175,0.572,16.707,0.435,0.0,0.435,0.0,5TPN,2.369586
41,41,sample_46,39,39,39,72,0.758,2.263,0.602,9.471,0.278,0.0,0.278,0.0,5TPN,1.1222434
42,42,sample_47,40,40,40,60,0.594,3.53,0.603,9.169,0.167,0.133,0.3,0.0,5TPN,1.4357564
43,43,sample_48,96,96,96,71,0.783,2.042,0.651,8.903,0.211,0.169,0.38,0.0,5TPN,0.98739743
44,44,sample_49,41,41,41,67,0.739,2.346,0.824,4.538,0.642,0.0,0.642,0.0,5TPN,1.4733677
45,45,sample_5,42,42,42,57,0.794,1.48,0.746,5.788,0.351,0.088,0.439,0.0,5TPN,1.7264951
46,46,sample_50,43,43,43,54,0.703,3.495,0.69,7.787,0.185,0.259,0.444,0.0,5TPN,0.5773097
47,47,sample_51,95,95,95,66,0.701,2.735,0.728,7.067,0.242,0.152,0.394,0.0,5TPN,1.3365418
48,48,sample_52,44,44,44,60,0.501,4.364,0.586,10.906,0.267,0.2,0.467,0.0,5TPN,3.2994678
49,49,sample_53,45,45,45,67,0.834,1.87,0.78,5.318,0.478,0.06,0.537,0.0,5TPN,0.9980842
50,50,sample_54,46,46,46,63,0.482,4.97,0.688,12.48,0.714,0.0,0.714,0.0,5TPN,3.9029346
51,51,sample_55,47,47,47,53,0.631,4.568,0.621,9.77,0.151,0.075,0.226,0.0,5TPN,0.8706399
52,52,sample_56,48,48,48,69,0.396,7.776,0.533,11.813,0.406,0.058,0.464,0.0,5TPN,2.3694026
53,53,sample_57,49,49,49,72,0.386,10.512,0.579,16.989,0.472,0.0,0.472,0.0,5TPN,4.939247
54,54,sample_58,50,50,50,66,0.368,6.944,0.43,15.389,0.136,0.0,0.136,0.0,5TPN,1.5865122
55,55,sample_59,51,51,51,73,0.669,2.362,0.753,5.128,0.603,0.0,0.603,0.0,5TPN,1.7472988
56,56,sample_6,52,52,52,51,0.77,1.401,0.598,8.498,0.255,0.137,0.392,0.0,5TPN,1.3619328
57,57,sample_60,53,53,53,58,0.447,6.026,0.648,11.108,0.379,0.0,0.379,0.0,5TPN,2.7656248
58,58,sample_61,54,54,54,62,0.493,9.12,0.64,16.739,0.452,0.0,0.452,0.0,5TPN,4.9892507
59,59,sample_62,55,55,55,73,0.853,1.345,0.782,6.006,0.589,0.068,0.658,0.0,5TPN,1.0007762
60,60,sample_63,56,56,56,61,0.517,3.325,0.518,11.411,0.295,0.0,0.295,0.0,5TPN,1.7019216
61,61,sample_64,57,57,57,67,0.589,4.318,0.511,11.679,0.239,0.134,0.373,0.0,5TPN,1.5371113
62,62,sample_65,94,94,94,73,0.406,6.801,0.561,9.82,0.205,0.397,0.603,0.0,5TPN,1.666131
63,63,sample_66,58,58,58,56,0.854,1.632,0.817,4.532,0.661,0.0,0.661,0.0,5TPN,1.2491028
64,64,sample_67,59,59,59,60,0.391,6.98,0.637,11.253,0.583,0.0,0.583,0.0,5TPN,2.4075105
65,65,sample_68,60,60,60,65,0.82,1.756,0.703,6.451,0.677,0.0,0.677,0.0,5TPN,1.6468271
66,66,sample_69,61,61,61,59,0.448,4.101,0.637,16.642,0.441,0.136,0.576,0.0,5TPN,2.632734
67,67,sample_7,62,62,62,72,0.397,7.903,0.55,14.238,0.431,0.0,0.431,0.0,5TPN,2.4351027
68,68,sample_70,63,63,63,67,0.573,5.67,0.568,13.805,0.299,0.164,0.463,0.0,5TPN,1.7357912
69,69,sample_71,64,64,64,64,0.46,7.065,0.549,9.674,0.234,0.188,0.422,0.0,5TPN,1.6110826
70,70,sample_72,65,65,65,68,0.646,3.753,0.664,7.351,0.294,0.088,0.382,0.0,5TPN,2.7624638
71,71,sample_73,66,66,66,55,0.6,2.318,0.456,15.165,0.273,0.091,0.364,0.0,5TPN,2.2307467
72,72,sample_74,67,67,67,53,0.729,2.427,0.782,5.054,0.189,0.094,0.283,0.0,5TPN,1.6298047
73,73,sample_75,68,68,68,65,0.454,5.202,0.79,6.205,0.569,0.0,0.569,0.0,5TPN,1.9318236
74,74,sample_76,69,69,69,65,0.475,4.0,0.642,10.772,0.431,0.154,0.585,0.0,5TPN,1.9815634
75,75,sample_77,70,70,70,60,0.682,4.018,0.727,7.102,0.367,0.2,0.567,0.0,5TPN,1.856583
76,76,sample_78,71,71,71,60,0.81,1.395,0.646,10.277,0.333,0.217,0.55,0.0,5TPN,1.2126286
77,77,sample_79,72,72,72,67,0.803,2.079,0.736,6.695,0.672,0.0,0.672,0.0,5TPN,2.1006906
78,78,sample_8,73,73,73,65,0.412,6.503,0.601,10.767,0.292,0.154,0.446,0.0,5TPN,3.5694077
79,79,sample_80,74,74,74,56,0.786,1.374,0.717,5.614,0.304,0.286,0.589,0.0,5TPN,1.2997991
80,80,sample_81,75,75,75,73,0.555,5.648,0.7,13.498,0.726,0.0,0.726,0.0,5TPN,3.3159359
81,81,sample_82,76,76,76,73,0.679,2.487,0.604,11.164,0.438,0.055,0.493,0.0,5TPN,1.3484302
82,82,sample_83,77,77,77,64,0.713,3.735,0.628,9.437,0.125,0.188,0.312,0.0,5TPN,0.865467
83,83,sample_84,78,78,78,73,0.751,3.679,0.649,9.598,0.205,0.247,0.452,0.0,5TPN,1.658816
84,84,sample_85,79,79,79,71,0.247,9.874,0.425,16.176,0.141,0.099,0.239,0.0,5TPN,3.7098665
85,85,sample_86,80,80,80,53,0.641,3.345,0.619,10.21,0.17,0.189,0.358,0.0,5TPN,1.6344007
86,86,sample_87,81,81,81,62,0.628,3.412,0.648,8.524,0.323,0.306,0.629,0.0,5TPN,0.93096447
87,87,sample_88,82,82,82,73,0.589,3.332,0.529,12.606,0.288,0.055,0.342,0.0,5TPN,2.7992117
88,88,sample_89,83,83,83,73,0.798,1.912,0.653,10.319,0.233,0.274,0.507,0.0,5TPN,1.1581815
89,89,sample_9,84,84,84,59,0.618,3.191,0.662,8.862,0.593,0.0,0.593,0.0,5TPN,2.0085013
90,90,sample_90,85,85,85,65,0.361,5.337,0.563,12.091,0.292,0.0,0.292,0.0,5TPN,1.6507776
91,91,sample_91,86,86,86,55,0.409,6.567,0.613,11.782,0.527,0.0,0.527,0.0,5TPN,3.9818566
92,92,sample_92,95,95,95,54,0.73,1.625,0.684,6.65,0.204,0.148,0.352,0.0,5TPN,1.1257198
93,93,sample_93,87,87,87,56,0.679,2.098,0.58,8.846,0.268,0.179,0.446,0.0,5TPN,2.0150325
94,94,sample_94,88,88,88,68,0.387,8.439,0.662,10.725,0.691,0.0,0.691,0.0,5TPN,4.3018513
95,95,sample_95,89,89,89,65,0.397,6.765,0.501,13.002,0.446,0.062,0.508,0.0,5TPN,3.0093503
96,96,sample_96,90,90,90,61,0.748,2.105,0.578,10.615,0.443,0.0,0.443,0.0,5TPN,1.8428947
97,97,sample_97,91,91,91,70,0.324,8.439,0.552,13.537,0.543,0.0,0.543,0.0,5TPN,3.4234324
98,98,sample_98,92,92,92,64,0.375,5.702,0.463,13.436,0.125,0.156,0.281,0.0,5TPN,5.0816884
99,99,sample_99,93,93,93,68,0.608,2.875,0.641,9.504,0.191,0.235,0.426,0.0,5TPN,1.6120776
100,0,sample_0,30,46,46,59,0.833,1.562,0.75,7.518,0.712,0.0,0.712,0.0,3IXT,0.4188397
101,1,sample_1,30,59,47,56,0.782,1.998,0.865,2.887,0.839,0.0,0.839,0.0,3IXT,0.4668369
102,2,sample_10,30,56,41,63,0.951,0.648,0.927,1.708,0.762,0.0,0.762,0.0,3IXT,0.45890984
103,3,sample_11,30,54,44,70,0.807,2.291,0.755,7.893,0.657,0.0,0.657,0.0,3IXT,0.44900742
104,4,sample_12,30,47,46,62,0.879,1.632,0.892,2.503,0.79,0.0,0.79,0.0,3IXT,0.5135129
105,5,sample_13,30,42,39,75,0.871,1.379,0.876,2.594,0.653,0.0,0.653,0.0,3IXT,0.5571761
106,6,sample_14,30,41,51,66,0.902,1.073,0.886,4.445,0.803,0.0,0.803,0.0,3IXT,0.38048255
107,7,sample_15,0,0,0,53,0.952,0.541,0.889,2.351,0.642,0.0,0.642,0.0,3IXT,0.3331883
108,8,sample_16,1,1,1,62,0.805,4.458,0.786,5.107,0.468,0.0,0.468,0.0,3IXT,0.5503585
109,9,sample_17,30,60,52,60,0.797,1.587,0.892,2.234,0.667,0.0,0.667,0.0,3IXT,0.6224051
110,10,sample_18,30,50,47,50,0.925,0.663,0.886,2.244,0.82,0.0,0.82,0.0,3IXT,0.47443804
111,11,sample_19,30,56,41,68,0.846,1.414,0.904,2.026,0.721,0.0,0.721,0.0,3IXT,0.5746275
112,12,sample_2,30,53,49,55,0.957,0.556,0.903,2.276,0.764,0.0,0.764,0.0,3IXT,0.32321656
113,13,sample_20,30,2,51,58,0.836,1.792,0.723,7.402,0.569,0.0,0.569,0.0,3IXT,0.4553634
114,14,sample_21,2,3,2,64,0.811,1.458,0.702,7.093,0.281,0.141,0.422,0.0,3IXT,0.46002883
115,15,sample_22,30,48,41,65,0.764,2.133,0.843,3.769,0.754,0.0,0.754,0.0,3IXT,0.52162135
116,16,sample_23,30,54,44,73,0.936,0.814,0.85,3.202,0.699,0.0,0.699,0.0,3IXT,0.43397117
117,17,sample_24,30,56,41,62,0.919,0.835,0.909,2.169,0.79,0.0,0.79,0.0,3IXT,0.6829966
118,18,sample_25,3,4,3,72,0.896,1.127,0.884,2.94,0.792,0.0,0.792,0.0,3IXT,0.53784484
119,19,sample_26,30,5,4,72,0.845,1.414,0.793,4.151,0.667,0.0,0.667,0.0,3IXT,0.44017026
120,20,sample_27,30,61,53,69,0.873,2.661,0.801,4.675,0.681,0.0,0.681,0.0,3IXT,0.4998649
121,21,sample_28,30,50,47,52,0.759,3.66,0.802,5.804,0.769,0.0,0.769,0.0,3IXT,0.43605348
122,22,sample_29,30,6,5,68,0.949,0.702,0.915,2.247,0.676,0.0,0.676,0.0,3IXT,0.47709882
123,23,sample_3,30,49,40,72,0.616,2.983,0.831,3.712,0.694,0.0,0.694,0.0,3IXT,0.33556494
124,24,sample_30,30,44,42,60,0.925,0.833,0.868,3.538,0.7,0.0,0.7,0.0,3IXT,0.38042483
125,25,sample_31,30,49,40,62,0.859,1.17,0.887,2.131,0.613,0.0,0.613,0.0,3IXT,0.5731729
126,26,sample_32,30,51,43,58,0.696,2.325,0.722,6.035,0.483,0.0,0.483,0.0,3IXT,0.50141793
127,27,sample_33,30,62,54,70,0.908,1.011,0.783,5.905,0.643,0.0,0.643,0.0,3IXT,0.4058623
128,28,sample_34,30,7,47,60,0.922,0.781,0.901,2.095,0.767,0.0,0.767,0.0,3IXT,0.5667336
129,29,sample_35,30,43,47,59,0.801,1.901,0.836,5.044,0.695,0.0,0.695,0.0,3IXT,0.46114638
130,30,sample_36,30,50,47,55,0.932,0.691,0.889,2.474,0.836,0.0,0.836,0.0,3IXT,0.42691797
131,31,sample_37,30,60,52,58,0.569,5.575,0.74,9.535,0.603,0.0,0.603,0.0,3IXT,0.4852188
132,32,sample_38,4,8,6,72,0.708,4.748,0.755,7.738,0.542,0.0,0.542,0.0,3IXT,0.6559073
133,33,sample_39,30,48,41,64,0.921,0.832,0.92,2.094,0.75,0.0,0.75,0.0,3IXT,0.3659536
134,34,sample_4,30,47,46,69,0.876,1.924,0.898,2.826,0.768,0.0,0.768,0.0,3IXT,0.44854322
135,35,sample_40,30,9,7,55,0.766,2.411,0.775,6.938,0.545,0.0,0.545,0.0,3IXT,0.44302854
136,36,sample_41,30,10,8,71,0.915,0.95,0.91,2.275,0.789,0.0,0.789,0.0,3IXT,0.54982
137,37,sample_42,30,47,46,70,0.839,3.049,0.823,4.452,0.714,0.0,0.714,0.0,3IXT,0.3744873
138,38,sample_43,5,11,9,68,0.954,0.663,0.863,2.595,0.691,0.0,0.691,0.0,3IXT,0.43477488
139,39,sample_44,30,44,42,63,0.946,0.776,0.92,2.007,0.73,0.0,0.73,0.0,3IXT,0.35733962
140,40,sample_45,30,53,49,59,0.853,2.004,0.859,4.226,0.644,0.0,0.644,0.0,3IXT,0.5630943
141,41,sample_46,30,51,43,51,0.734,2.422,0.74,5.604,0.51,0.0,0.51,0.0,3IXT,0.3739326
142,42,sample_47,6,12,10,67,0.836,1.37,0.827,3.605,0.403,0.224,0.627,0.0,3IXT,0.5816493
143,43,sample_48,7,13,11,57,0.776,2.631,0.826,5.863,0.649,0.0,0.649,0.0,3IXT,0.32378098
144,44,sample_49,30,43,47,59,0.758,3.613,0.785,6.714,0.627,0.0,0.627,0.0,3IXT,0.37951958
145,45,sample_5,30,14,12,66,0.812,2.564,0.776,5.854,0.758,0.0,0.758,0.0,3IXT,0.3925948
146,46,sample_50,30,50,47,51,0.872,1.508,0.895,2.552,0.824,0.0,0.824,0.0,3IXT,0.52317566
147,47,sample_51,30,52,49,59,0.96,0.532,0.893,2.212,0.644,0.0,0.644,0.0,3IXT,0.5169441
148,48,sample_52,30,55,45,62,0.923,0.819,0.907,1.972,0.726,0.0,0.726,0.0,3IXT,0.34628445
149,49,sample_53,30,55,45,62,0.929,0.825,0.825,3.276,0.661,0.0,0.661,0.0,3IXT,0.3758737
150,50,sample_54,30,59,47,61,0.701,3.003,0.841,5.503,0.836,0.0,0.836,0.0,3IXT,0.47322476
151,51,sample_55,30,57,48,71,0.961,0.632,0.893,2.081,0.704,0.0,0.704,0.0,3IXT,0.36675242
152,52,sample_56,30,15,13,67,0.629,4.609,0.685,10.232,0.507,0.0,0.507,0.0,3IXT,0.5052687
153,53,sample_57,30,57,48,72,0.867,1.374,0.797,6.195,0.736,0.0,0.736,0.0,3IXT,0.37926653
154,54,sample_58,8,16,14,67,0.659,4.463,0.788,5.629,0.791,0.0,0.791,0.0,3IXT,0.4540929
155,55,sample_59,9,17,15,73,0.887,1.207,0.774,4.765,0.671,0.0,0.671,0.0,3IXT,0.39744604
156,56,sample_6,10,18,16,68,0.91,1.047,0.708,6.654,0.324,0.221,0.544,0.0,3IXT,0.649791
157,57,sample_60,11,19,17,74,0.915,0.943,0.839,4.923,0.797,0.0,0.797,0.0,3IXT,0.46122387
158,58,sample_61,12,20,18,71,0.928,1.035,0.902,2.451,0.704,0.0,0.704,0.0,3IXT,0.42053527
159,59,sample_62,30,46,46,58,0.837,1.449,0.922,2.362,0.759,0.0,0.759,0.0,3IXT,0.4727553
160,60,sample_63,30,45,42,67,0.883,1.318,0.851,3.794,0.672,0.0,0.672,0.0,3IXT,0.49344516
161,61,sample_64,30,42,39,73,0.948,0.746,0.894,2.54,0.685,0.0,0.685,0.0,3IXT,0.4893472
162,62,sample_65,13,21,19,72,0.756,2.562,0.829,4.911,0.556,0.0,0.556,0.0,3IXT,0.3955976
163,63,sample_66,14,22,20,71,0.904,1.131,0.771,6.097,0.437,0.127,0.563,0.0,3IXT,0.3131896
164,64,sample_67,30,62,54,66,0.783,2.719,0.696,8.733,0.561,0.0,0.561,0.0,3IXT,0.33441725
165,65,sample_68,15,23,21,68,0.765,3.25,0.733,8.193,0.588,0.0,0.588,0.0,3IXT,0.42734867
166,66,sample_69,16,24,22,65,0.825,2.485,0.867,4.366,0.754,0.0,0.754,0.0,3IXT,0.5302352
167,67,sample_7,17,25,23,52,0.392,6.109,0.767,11.059,0.654,0.0,0.654,0.0,3IXT,4.5395865
168,68,sample_70,18,26,24,71,0.646,3.772,0.675,11.111,0.634,0.0,0.634,0.0,3IXT,0.39764354
169,69,sample_71,19,27,25,70,0.47,8.447,0.667,13.989,0.514,0.114,0.629,0.0,3IXT,4.2223706
170,70,sample_72,20,28,26,69,0.747,4.995,0.839,6.337,0.681,0.0,0.681,0.0,3IXT,0.34978387
171,71,sample_73,30,44,42,68,0.88,1.708,0.855,3.579,0.779,0.0,0.779,0.0,3IXT,0.5240912
172,72,sample_74,30,52,42,60,0.942,0.683,0.887,2.541,0.667,0.0,0.667,0.0,3IXT,0.39263684
173,73,sample_75,30,29,27,60,0.697,4.57,0.77,5.124,0.65,0.0,0.65,0.0,3IXT,0.70757246
174,74,sample_76,21,30,28,59,0.728,1.953,0.852,3.666,0.712,0.0,0.712,0.0,3IXT,0.49385813
175,75,sample_77,30,56,41,63,0.856,1.235,0.812,4.34,0.794,0.0,0.794,0.0,3IXT,0.55530363
176,76,sample_78,22,31,29,63,0.895,1.296,0.847,4.167,0.556,0.0,0.556,0.0,3IXT,0.3716307
177,77,sample_79,30,32,30,73,0.886,1.571,0.84,4.873,0.781,0.0,0.781,0.0,3IXT,0.49581987
178,78,sample_8,30,45,42,54,0.795,1.414,0.745,4.88,0.611,0.0,0.611,0.0,3IXT,0.45231596
179,79,sample_80,30,41,51,59,0.861,1.166,0.867,2.99,0.814,0.0,0.814,0.0,3IXT,0.6030527
180,80,sample_81,23,33,31,70,0.72,2.425,0.716,7.482,0.543,0.0,0.543,0.0,3IXT,0.59444535
181,81,sample_82,24,34,32,75,0.899,1.351,0.86,3.382,0.667,0.0,0.667,0.0,3IXT,0.71279186
182,82,sample_83,30,44,42,61,0.859,1.388,0.83,3.446,0.754,0.0,0.754,0.0,3IXT,0.44361168
183,83,sample_84,30,61,53,62,0.896,1.004,0.851,3.383,0.726,0.0,0.726,0.0,3IXT,0.51467764
184,84,sample_85,30,50,47,53,0.913,0.798,0.889,2.652,0.679,0.075,0.755,0.0,3IXT,0.33802894
185,85,sample_86,25,35,33,71,0.644,7.42,0.693,9.991,0.493,0.0,0.493,0.0,3IXT,0.65780175
186,86,sample_87,30,57,48,68,0.938,0.753,0.787,8.29,0.691,0.0,0.691,0.0,3IXT,0.38709074
187,87,sample_88,30,36,34,63,0.808,3.698,0.694,9.583,0.54,0.0,0.54,0.0,3IXT,0.38986096
188,88,sample_89,30,56,41,68,0.838,1.529,0.861,3.723,0.691,0.0,0.691,0.0,3IXT,0.596483
189,89,sample_9,26,37,35,73,0.892,1.224,0.852,3.687,0.658,0.0,0.658,0.0,3IXT,0.4545223
190,90,sample_90,27,38,36,74,0.948,0.761,0.913,1.925,0.703,0.0,0.703,0.0,3IXT,0.46606594
191,91,sample_91,29,58,50,72,0.93,0.887,0.737,10.217,0.583,0.0,0.583,0.0,3IXT,0.35884467
192,92,sample_92,30,50,47,54,0.617,2.792,0.794,6.376,0.796,0.0,0.796,0.0,3IXT,0.524392
193,93,sample_93,30,39,37,61,0.909,1.171,0.858,3.565,0.77,0.0,0.77,0.0,3IXT,0.47669956
194,94,sample_94,28,40,38,75,0.875,1.318,0.786,10.294,0.747,0.0,0.747,0.0,3IXT,0.43478385
195,95,sample_95,30,43,47,64,0.761,1.701,0.9,2.96,0.828,0.0,0.828,0.0,3IXT,0.41591948
196,96,sample_96,30,59,47,55,0.863,2.309,0.849,4.062,0.691,0.0,0.691,0.0,3IXT,0.33623165
197,97,sample_97,29,58,50,70,0.927,0.957,0.834,4.726,0.657,0.0,0.657,0.0,3IXT,0.33768624
198,98,sample_98,30,52,42,60,0.923,0.984,0.873,2.886,0.783,0.0,0.783,0.0,3IXT,0.39385942
199,99,sample_99,30,45,42,65,0.879,1.45,0.789,5.584,0.631,0.0,0.631,0.0,3IXT,0.46399823
200,0,sample_0,0,0,0,67,0.635,3.27,0.627,10.632,0.224,0.209,0.433,0.0,1YCR,1.5945793
201,1,sample_1,1,1,1,53,0.619,4.398,0.825,5.51,0.717,0.0,0.717,0.0,1YCR,1.013348
202,2,sample_10,2,2,2,72,0.929,0.862,0.769,4.883,0.403,0.194,0.597,0.0,1YCR,0.27859956
203,3,sample_11,3,3,3,56,0.824,1.83,0.771,5.963,0.696,0.0,0.696,0.0,1YCR,0.6733645
204,4,sample_12,4,4,4,68,0.867,1.457,0.677,8.136,0.632,0.0,0.632,0.0,1YCR,1.1645516
205,5,sample_13,5,5,5,81,0.803,1.829,0.817,4.218,0.519,0.0,0.519,0.0,1YCR,0.8501468
206,6,sample_14,94,96,96,68,0.765,1.92,0.847,5.784,0.868,0.0,0.868,0.0,1YCR,1.2069142
207,7,sample_15,6,6,6,64,0.84,1.36,0.81,4.403,0.641,0.0,0.641,0.0,1YCR,1.2264107
208,8,sample_16,7,7,7,61,0.311,8.736,0.487,13.901,0.197,0.066,0.262,0.0,1YCR,2.1254344
209,9,sample_17,8,8,8,78,0.862,1.493,0.825,4.024,0.718,0.0,0.718,0.0,1YCR,0.6033423
210,10,sample_18,9,9,9,87,0.93,0.95,0.839,4.048,0.207,0.299,0.506,0.0,1YCR,0.62842935
211,11,sample_19,10,10,10,61,0.874,1.051,0.851,3.383,0.574,0.0,0.574,0.0,1YCR,0.48099223
212,12,sample_2,95,97,95,74,0.819,1.721,0.843,3.859,0.77,0.0,0.77,0.0,1YCR,1.2825452
213,13,sample_20,11,11,11,54,0.367,7.476,0.631,10.792,0.722,0.0,0.722,0.0,1YCR,1.2985622
214,14,sample_21,12,12,12,74,0.362,6.505,0.464,16.889,0.27,0.0,0.27,0.0,1YCR,1.268007
215,15,sample_22,13,13,13,74,0.926,1.221,0.868,3.128,0.568,0.0,0.568,0.0,1YCR,0.49899125
216,16,sample_23,14,14,14,55,0.62,3.794,0.496,14.025,0.091,0.291,0.382,0.0,1YCR,0.7361483
217,17,sample_24,15,15,15,41,0.522,3.29,0.728,6.786,0.707,0.0,0.707,0.0,1YCR,0.87900513
218,18,sample_25,16,16,16,51,0.646,4.237,0.615,8.548,0.51,0.0,0.51,0.0,1YCR,0.91897845
219,19,sample_26,17,17,17,61,0.443,7.322,0.749,9.137,0.656,0.0,0.656,0.0,1YCR,1.224154
220,20,sample_27,18,18,18,45,0.381,5.144,0.612,9.641,0.244,0.0,0.244,0.0,1YCR,0.8773429
221,21,sample_28,19,19,19,59,0.903,0.939,0.831,4.195,0.186,0.373,0.559,0.0,1YCR,0.5715093
222,22,sample_29,20,20,20,46,0.544,4.68,0.759,8.428,0.5,0.0,0.5,0.0,1YCR,0.5968565
223,23,sample_3,21,21,21,80,0.825,1.919,0.733,6.451,0.125,0.363,0.488,0.0,1YCR,0.53417695
224,24,sample_30,22,22,22,63,0.724,1.958,0.728,5.689,0.667,0.0,0.667,0.0,1YCR,1.2338681
225,25,sample_31,23,23,23,53,0.337,10.4,0.682,12.738,0.566,0.0,0.566,0.0,1YCR,1.3046007
226,26,sample_32,24,24,24,69,0.545,3.536,0.763,10.096,0.841,0.0,0.841,0.0,1YCR,1.3241454
227,27,sample_33,25,25,25,71,0.55,5.249,0.541,10.891,0.239,0.056,0.296,0.0,1YCR,0.79288805
228,28,sample_34,26,26,26,60,0.641,5.088,0.736,10.783,0.55,0.0,0.55,0.0,1YCR,0.8170006
229,29,sample_35,27,27,27,50,0.311,7.58,0.744,7.268,0.84,0.0,0.84,0.0,1YCR,1.4008225
230,30,sample_36,28,28,28,80,0.626,5.041,0.514,14.307,0.613,0.0,0.613,0.0,1YCR,1.4711595
231,31,sample_37,29,29,29,62,0.67,7.459,0.726,10.63,0.484,0.0,0.484,0.0,1YCR,0.5504746
232,32,sample_38,94,30,30,59,0.59,3.975,0.784,6.167,0.678,0.0,0.678,0.0,1YCR,0.65285534
233,33,sample_39,30,31,31,54,0.281,9.285,0.531,11.792,0.352,0.0,0.352,0.0,1YCR,1.4575809
234,34,sample_4,31,32,32,57,0.86,1.728,0.764,5.156,0.596,0.0,0.596,0.0,1YCR,0.436648
235,35,sample_40,32,33,33,64,0.821,1.648,0.713,6.032,0.281,0.172,0.453,0.0,1YCR,1.3491614
236,36,sample_41,33,34,34,68,0.839,1.648,0.686,8.235,0.147,0.309,0.456,0.0,1YCR,2.920296
237,37,sample_42,34,35,35,76,0.775,2.786,0.712,7.676,0.303,0.171,0.474,0.0,1YCR,0.6167911
238,38,sample_43,35,36,36,86,0.779,2.548,0.645,9.668,0.709,0.0,0.709,0.0,1YCR,1.3268367
239,39,sample_44,36,37,37,75,0.851,2.27,0.819,4.681,0.533,0.0,0.533,0.0,1YCR,0.56303114
240,40,sample_45,94,38,96,66,0.719,2.356,0.803,9.646,0.833,0.0,0.833,0.0,1YCR,1.1628507
241,41,sample_46,37,39,38,76,0.809,2.068,0.823,4.142,0.263,0.224,0.487,0.0,1YCR,0.85086715
242,42,sample_47,38,40,39,42,0.811,1.089,0.781,5.494,0.167,0.262,0.429,0.0,1YCR,0.47774374
243,43,sample_48,39,41,40,59,0.642,2.524,0.641,8.835,0.78,0.0,0.78,0.0,1YCR,1.0827363
244,44,sample_49,40,42,41,54,0.726,1.923,0.598,10.298,0.296,0.111,0.407,0.0,1YCR,0.34211403
245,45,sample_5,41,43,42,66,0.394,8.99,0.666,12.393,0.803,0.0,0.803,0.0,1YCR,1.2717788
246,46,sample_50,42,44,43,44,0.519,2.17,0.792,7.455,0.727,0.0,0.727,0.0,1YCR,0.53349346
247,47,sample_51,43,45,44,47,0.454,5.06,0.772,6.341,0.596,0.0,0.596,0.0,1YCR,1.3449241
248,48,sample_52,44,46,45,47,0.56,2.553,0.654,8.979,0.106,0.106,0.213,0.0,1YCR,0.48785815
249,49,sample_53,45,47,46,49,0.81,2.37,0.755,12.855,0.714,0.0,0.714,0.0,1YCR,0.50144696
250,50,sample_54,46,48,47,49,0.477,3.486,0.828,5.148,0.755,0.0,0.755,0.0,1YCR,0.6947425
251,51,sample_55,47,49,48,53,0.306,8.927,0.708,13.847,0.642,0.0,0.642,0.0,1YCR,1.3543019
252,52,sample_56,48,50,49,68,0.382,8.864,0.481,17.059,0.132,0.074,0.206,0.0,1YCR,0.7864641
253,53,sample_57,49,51,50,72,0.91,1.194,0.881,3.004,0.681,0.0,0.681,0.0,1YCR,1.0412531
254,54,sample_58,50,52,51,56,0.936,0.673,0.891,2.52,0.768,0.0,0.768,0.0,1YCR,0.438453
255,55,sample_59,94,96,96,65,0.76,1.873,0.804,5.706,0.862,0.0,0.862,0.0,1YCR,1.3343636
256,56,sample_6,51,53,52,57,0.637,2.334,0.644,8.911,0.614,0.0,0.614,0.0,1YCR,0.8688561
257,57,sample_60,52,54,53,51,0.649,4.941,0.707,10.512,0.549,0.0,0.549,0.0,1YCR,1.4906818
258,58,sample_61,53,55,54,52,0.841,1.156,0.769,5.379,0.25,0.327,0.577,0.0,1YCR,0.45502523
259,59,sample_62,54,56,55,52,0.631,4.471,0.837,9.279,0.635,0.0,0.635,0.0,1YCR,0.9434169
260,60,sample_63,55,57,56,40,0.791,1.202,0.788,3.769,0.65,0.0,0.65,0.0,1YCR,0.5011781
261,61,sample_64,56,58,57,43,0.56,2.373,0.643,9.496,0.302,0.302,0.605,0.0,1YCR,1.1558291
262,62,sample_65,57,59,58,60,0.883,1.048,0.905,1.971,0.683,0.0,0.683,0.0,1YCR,0.82079524
263,63,sample_66,58,60,59,48,0.764,1.47,0.809,4.445,0.292,0.229,0.521,0.0,1YCR,1.3200319
264,64,sample_67,59,61,60,77,0.667,2.834,0.599,11.866,0.364,0.234,0.597,0.0,1YCR,0.49444795
265,65,sample_68,60,62,61,49,0.71,1.635,0.575,9.962,0.122,0.265,0.388,0.0,1YCR,1.0432277
266,66,sample_69,61,63,62,49,0.695,1.785,0.707,7.949,0.714,0.0,0.714,0.0,1YCR,0.44962716
267,67,sample_7,62,64,63,69,0.568,3.291,0.669,10.99,0.551,0.072,0.623,0.0,1YCR,0.48674798
268,68,sample_70,63,65,64,52,0.726,1.616,0.736,4.736,0.654,0.0,0.654,0.0,1YCR,0.71235317
269,69,sample_71,64,66,65,69,0.774,3.133,0.801,4.354,0.594,0.0,0.594,0.0,1YCR,1.062081
270,70,sample_72,65,67,66,48,0.872,1.153,0.873,3.736,0.5,0.0,0.5,0.0,1YCR,0.33019984
271,71,sample_73,66,68,67,47,0.405,8.198,0.706,13.694,0.511,0.0,0.511,0.0,1YCR,1.3615383
272,72,sample_74,95,97,95,65,0.854,1.348,0.855,2.934,0.738,0.0,0.738,0.0,1YCR,0.4673103
273,73,sample_75,67,69,68,62,0.441,4.439,0.46,12.599,0.0,0.194,0.194,0.0,1YCR,1.8914809
274,74,sample_76,68,70,69,83,0.453,9.9,0.448,16.306,0.386,0.048,0.434,0.0,1YCR,1.2836542
275,75,sample_77,69,71,70,54,0.652,2.959,0.808,8.654,0.87,0.0,0.87,0.0,1YCR,1.1655738
276,76,sample_78,70,72,71,45,0.906,0.79,0.895,2.586,0.689,0.0,0.689,0.0,1YCR,0.393918
277,77,sample_79,71,73,72,63,0.88,1.075,0.793,4.743,0.175,0.381,0.556,0.0,1YCR,0.8586164
278,78,sample_8,72,74,73,46,0.617,3.318,0.774,6.483,0.783,0.0,0.783,0.0,1YCR,0.6927427
279,79,sample_80,73,75,74,84,0.328,9.301,0.415,16.133,0.214,0.0,0.214,0.0,1YCR,1.4882725
280,80,sample_81,74,76,75,60,0.23,11.526,0.441,19.797,0.0,0.0,0.0,0.0,1YCR,3.1503634
281,81,sample_82,75,77,76,65,0.917,0.849,0.829,3.69,0.723,0.0,0.723,0.0,1YCR,0.5589165
282,82,sample_83,76,78,77,55,0.596,3.665,0.631,8.189,0.091,0.291,0.382,0.0,1YCR,0.85384953
283,83,sample_84,77,79,78,68,0.568,3.537,0.704,7.551,0.132,0.279,0.412,0.0,1YCR,2.5054145
284,84,sample_85,78,80,79,46,0.827,1.126,0.884,2.716,0.783,0.0,0.783,0.0,1YCR,0.41510174
285,85,sample_86,79,81,80,62,0.48,3.974,0.623,8.835,0.468,0.129,0.597,0.0,1YCR,0.6371506
286,86,sample_87,80,82,81,73,0.729,4.021,0.798,7.321,0.534,0.0,0.534,0.0,1YCR,0.43319336
287,87,sample_88,81,83,82,66,0.636,3.403,0.877,3.908,0.773,0.0,0.773,0.0,1YCR,1.312433
288,88,sample_89,82,84,83,53,0.783,1.565,0.697,8.241,0.717,0.0,0.717,0.0,1YCR,0.6489762
289,89,sample_9,83,85,84,78,0.409,6.109,0.419,15.61,0.282,0.0,0.282,0.0,1YCR,0.8253148
290,90,sample_90,84,86,85,54,0.676,2.727,0.695,7.189,0.778,0.0,0.778,0.0,1YCR,1.251591
291,91,sample_91,85,87,86,63,0.866,1.167,0.748,5.959,0.73,0.0,0.73,0.0,1YCR,1.2273097
292,92,sample_92,86,88,87,51,0.671,1.948,0.795,5.385,0.667,0.0,0.667,0.0,1YCR,0.9132067
293,93,sample_93,87,89,88,55,0.827,2.238,0.737,5.71,0.673,0.0,0.673,0.0,1YCR,0.73716193
294,94,sample_94,88,90,89,43,0.644,2.091,0.644,9.057,0.698,0.0,0.698,0.0,1YCR,0.46961513
295,95,sample_95,89,91,90,71,0.924,0.866,0.835,3.645,0.268,0.141,0.408,0.0,1YCR,0.44018424
296,96,sample_96,90,92,91,61,0.476,5.288,0.541,11.879,0.557,0.0,0.557,0.0,1YCR,3.0016773
297,97,sample_97,91,93,92,48,0.851,1.968,0.8,4.275,0.75,0.0,0.75,0.0,1YCR,0.4568776
298,98,sample_98,92,94,93,52,0.896,0.858,0.854,2.999,0.635,0.0,0.635,0.0,1YCR,0.70079356
299,99,sample_99,93,95,94,68,0.267,12.255,0.565,20.623,0.382,0.059,0.441,0.0,1YCR,1.1748028
300,0,sample_96,0,0,0,60,0.833,1.332,0.71,6.488,0.25,0.1,0.35,0.0,7MRX_60,1.1770092
301,1,sample_3,1,1,1,60,0.497,4.431,0.551,11.147,0.483,0.0,0.483,0.0,7MRX_60,1.2072159
302,2,sample_79,2,2,2,60,0.33,8.829,0.623,11.728,0.517,0.0,0.517,0.0,7MRX_60,4.598478
303,3,sample_94,3,3,3,60,0.546,4.296,0.599,10.81,0.15,0.333,0.483,0.0,7MRX_60,1.5644634
304,4,sample_38,4,4,4,60,0.617,2.774,0.535,11.516,0.133,0.15,0.283,0.0,7MRX_60,1.3820354
305,5,sample_56,5,5,5,60,0.331,6.522,0.515,14.65,0.367,0.0,0.367,0.0,7MRX_60,3.6266243
306,6,sample_17,6,6,6,60,0.772,1.614,0.673,7.382,0.433,0.0,0.433,0.0,7MRX_60,0.6316795
307,7,sample_83,7,7,7,60,0.498,8.918,0.604,11.172,0.4,0.0,0.4,0.0,7MRX_60,1.8142908
308,8,sample_70,8,8,8,60,0.528,6.097,0.62,13.107,0.583,0.0,0.583,0.0,7MRX_60,2.6489832
309,9,sample_25,9,9,9,60,0.334,5.853,0.707,9.144,0.55,0.0,0.55,0.0,7MRX_60,2.8911197
310,10,sample_65,10,10,10,60,0.823,1.524,0.846,3.726,0.217,0.133,0.35,0.0,7MRX_60,0.51764995
311,11,sample_9,95,96,96,60,0.347,8.03,0.616,11.222,0.567,0.0,0.567,0.0,7MRX_60,2.0563684
312,12,sample_51,11,11,11,60,0.498,4.923,0.576,11.801,0.45,0.0,0.45,0.0,7MRX_60,2.1900847
313,13,sample_5,12,12,12,60,0.459,5.775,0.64,12.812,0.4,0.0,0.4,0.0,7MRX_60,2.1188762
314,14,sample_52,13,13,13,60,0.558,4.912,0.621,10.75,0.533,0.0,0.533,0.0,7MRX_60,3.258241
315,15,sample_77,96,97,97,60,0.882,0.998,0.889,2.505,0.6,0.0,0.6,0.0,7MRX_60,0.85888237
316,16,sample_28,14,14,14,60,0.564,3.451,0.612,10.287,0.4,0.067,0.467,0.0,7MRX_60,1.0382994
317,17,sample_54,15,15,15,60,0.452,5.338,0.598,11.075,0.517,0.0,0.517,0.0,7MRX_60,2.9622161
318,18,sample_31,16,16,16,60,0.785,2.025,0.643,8.121,0.467,0.0,0.467,0.0,7MRX_60,0.9088373
319,19,sample_39,17,17,17,60,0.41,8.938,0.583,12.808,0.45,0.0,0.45,0.0,7MRX_60,2.613349
320,20,sample_33,18,18,18,60,0.449,5.37,0.664,14.426,0.583,0.0,0.583,0.0,7MRX_60,2.7225068
321,21,sample_69,19,19,19,60,0.259,10.618,0.516,11.125,0.3,0.0,0.3,0.0,7MRX_60,3.661676
322,22,sample_85,20,20,20,60,0.356,7.405,0.612,10.587,0.583,0.0,0.583,0.0,7MRX_60,3.0254104
323,23,sample_36,21,21,21,60,0.823,1.501,0.631,7.945,0.433,0.0,0.433,0.0,7MRX_60,1.0454018
324,24,sample_74,22,22,22,60,0.425,6.868,0.571,11.312,0.45,0.0,0.45,0.0,7MRX_60,2.6023228
325,25,sample_12,23,23,23,60,0.899,1.078,0.688,8.392,0.133,0.233,0.367,0.0,7MRX_60,0.61669844
326,26,sample_75,24,24,24,60,0.201,10.603,0.401,15.27,0.0,0.083,0.083,0.0,7MRX_60,5.2042804
327,27,sample_18,25,25,25,60,0.569,3.34,0.554,10.789,0.217,0.183,0.4,0.0,7MRX_60,2.9804702
328,28,sample_42,26,26,26,60,0.781,2.017,0.713,5.723,0.283,0.183,0.467,0.0,7MRX_60,1.7280482
329,29,sample_55,27,27,27,60,0.797,2.293,0.616,8.986,0.15,0.233,0.383,0.0,7MRX_60,1.4668057
330,30,sample_22,28,28,28,60,0.35,9.614,0.537,12.062,0.483,0.0,0.483,0.0,7MRX_60,2.773663
331,31,sample_4,29,29,29,60,0.348,7.147,0.589,10.303,0.483,0.0,0.483,0.0,7MRX_60,1.8944585
332,32,sample_87,30,30,30,60,0.404,6.202,0.569,16.634,0.317,0.0,0.317,0.0,7MRX_60,2.6996477
333,33,sample_30,31,31,31,60,0.718,2.775,0.715,7.248,0.383,0.167,0.55,0.0,7MRX_60,2.1196213
334,34,sample_1,32,32,32,60,0.656,3.055,0.662,9.176,0.15,0.217,0.367,0.0,7MRX_60,2.0514252
335,35,sample_89,33,33,33,60,0.471,6.714,0.588,10.028,0.45,0.0,0.45,0.0,7MRX_60,1.5040835
336,36,sample_49,34,34,34,60,0.619,2.774,0.603,10.009,0.433,0.0,0.433,0.0,7MRX_60,1.4936287
337,37,sample_59,35,35,35,60,0.645,3.35,0.524,12.784,0.367,0.0,0.367,0.0,7MRX_60,1.9149477
338,38,sample_24,36,36,36,60,0.458,6.275,0.571,12.005,0.433,0.0,0.433,0.0,7MRX_60,2.8839266
339,39,sample_20,37,37,37,60,0.484,5.621,0.604,13.786,0.433,0.0,0.433,0.0,7MRX_60,2.8847322
340,40,sample_34,38,38,38,60,0.596,3.647,0.628,11.915,0.333,0.1,0.433,0.0,7MRX_60,1.002189
341,41,sample_44,39,39,39,60,0.32,7.055,0.602,10.708,0.333,0.067,0.4,0.0,7MRX_60,3.0596685
342,42,sample_13,40,40,40,60,0.479,5.761,0.583,13.734,0.35,0.133,0.483,0.0,7MRX_60,4.479113
343,43,sample_2,41,41,41,60,0.385,6.634,0.688,9.634,0.483,0.0,0.483,0.0,7MRX_60,2.1046538
344,44,sample_82,42,42,42,60,0.575,5.183,0.619,9.712,0.45,0.0,0.45,0.0,7MRX_60,2.4494495
345,45,sample_11,95,96,96,60,0.86,1.211,0.712,5.589,0.6,0.0,0.6,0.0,7MRX_60,1.3375616
346,46,sample_99,43,43,43,60,0.273,8.137,0.456,14.77,0.15,0.0,0.15,0.0,7MRX_60,3.7215846
347,47,sample_73,44,44,44,60,0.671,2.819,0.571,10.653,0.15,0.067,0.217,0.0,7MRX_60,1.0824896
348,48,sample_63,45,45,45,60,0.449,4.908,0.608,9.832,0.317,0.0,0.317,0.0,7MRX_60,3.0699394
349,49,sample_62,46,46,46,60,0.611,3.395,0.616,13.319,0.55,0.0,0.55,0.0,7MRX_60,1.9084542
350,50,sample_14,47,47,47,60,0.713,3.036,0.692,6.104,0.5,0.0,0.5,0.0,7MRX_60,0.885639
351,51,sample_23,48,48,48,60,0.523,4.904,0.754,6.734,0.633,0.0,0.633,0.0,7MRX_60,2.1427252
352,52,sample_40,49,49,49,60,0.268,9.636,0.502,14.8,0.25,0.067,0.317,0.0,7MRX_60,3.6430392
353,53,sample_78,50,50,50,60,0.882,1.073,0.835,3.077,0.317,0.133,0.45,0.0,7MRX_60,0.6545377
354,54,sample_32,51,51,51,60,0.648,2.876,0.636,10.659,0.15,0.167,0.317,0.0,7MRX_60,1.4705843
355,55,sample_81,52,52,52,60,0.332,7.352,0.492,12.06,0.2,0.083,0.283,0.0,7MRX_60,3.6953785
356,56,sample_37,53,53,53,60,0.252,10.512,0.44,14.618,0.133,0.0,0.133,0.0,7MRX_60,3.0279613
357,57,sample_92,54,54,54,60,0.796,1.734,0.711,9.03,0.417,0.0,0.417,0.0,7MRX_60,1.6816744
358,58,sample_26,55,55,55,60,0.546,3.746,0.736,5.594,0.467,0.0,0.467,0.0,7MRX_60,0.5045546
359,59,sample_0,56,56,56,60,0.837,1.416,0.733,6.435,0.133,0.133,0.267,0.0,7MRX_60,0.975527
360,60,sample_57,57,57,57,60,0.79,1.814,0.712,7.366,0.433,0.0,0.433,0.0,7MRX_60,1.4022733
361,61,sample_80,58,58,58,60,0.343,9.048,0.677,10.01,0.6,0.0,0.6,0.0,7MRX_60,3.2858539
362,62,sample_68,59,59,59,60,0.708,2.77,0.674,11.095,0.6,0.0,0.6,0.0,7MRX_60,2.06449
363,63,sample_7,60,60,60,60,0.555,5.704,0.622,9.46,0.483,0.0,0.483,0.0,7MRX_60,3.0662348
364,64,sample_46,61,61,61,60,0.272,7.496,0.499,12.447,0.133,0.0,0.133,0.0,7MRX_60,2.906017
365,65,sample_95,62,62,62,60,0.906,0.908,0.803,3.886,0.133,0.067,0.2,0.0,7MRX_60,0.7142197
366,66,sample_60,63,63,63,60,0.642,3.485,0.706,7.571,0.35,0.2,0.55,0.0,7MRX_60,4.5390606
367,67,sample_8,64,64,64,60,0.36,8.574,0.505,12.942,0.317,0.0,0.317,0.0,7MRX_60,1.6988564
368,68,sample_16,65,65,65,60,0.924,0.907,0.813,4.418,0.5,0.0,0.5,0.0,7MRX_60,0.61408544
369,69,sample_27,66,66,66,60,0.426,9.788,0.719,7.034,0.7,0.0,0.7,0.0,7MRX_60,7.367759
370,70,sample_64,67,67,67,60,0.389,7.539,0.532,12.097,0.25,0.0,0.25,0.0,7MRX_60,2.3809328
371,71,sample_10,68,68,68,60,0.577,4.126,0.534,11.653,0.15,0.167,0.317,0.0,7MRX_60,2.1379948
372,72,sample_15,69,69,69,60,0.324,6.891,0.476,14.929,0.15,0.0,0.15,0.0,7MRX_60,2.212692
373,73,sample_47,70,70,70,60,0.891,1.322,0.864,3.06,0.617,0.0,0.617,0.0,7MRX_60,0.5239397
374,74,sample_48,71,71,71,60,0.313,9.066,0.512,15.765,0.367,0.0,0.367,0.0,7MRX_60,2.9921863
375,75,sample_88,72,72,72,60,0.673,2.255,0.711,5.562,0.4,0.0,0.4,0.0,7MRX_60,1.3234183
376,76,sample_72,73,73,73,60,0.327,7.162,0.48,13.158,0.35,0.0,0.35,0.0,7MRX_60,3.2622006
377,77,sample_71,74,74,74,60,0.796,1.434,0.685,10.136,0.3,0.233,0.533,0.0,7MRX_60,1.1685042
378,78,sample_6,75,75,75,60,0.405,5.853,0.486,12.992,0.133,0.267,0.4,0.0,7MRX_60,3.6469238
379,79,sample_86,76,76,76,60,0.562,3.432,0.666,8.835,0.567,0.0,0.567,0.0,7MRX_60,1.5840547
380,80,sample_29,77,77,77,60,0.679,2.418,0.699,8.641,0.567,0.0,0.567,0.0,7MRX_60,1.5634255
381,81,sample_50,78,78,78,60,0.369,7.093,0.454,14.424,0.217,0.067,0.283,0.0,7MRX_60,5.3064675
382,82,sample_67,96,79,79,60,0.871,1.766,0.856,3.161,0.483,0.0,0.483,0.0,7MRX_60,0.40987885
383,83,sample_35,79,80,80,60,0.333,6.542,0.564,12.95,0.217,0.133,0.35,0.0,7MRX_60,1.7868389
384,84,sample_61,80,81,81,60,0.716,3.06,0.684,8.931,0.617,0.0,0.617,0.0,7MRX_60,3.9465263
385,85,sample_43,81,82,82,60,0.701,2.739,0.748,5.381,0.467,0.0,0.467,0.0,7MRX_60,1.1901357
386,86,sample_53,82,83,83,60,0.895,0.96,0.861,3.44,0.133,0.267,0.4,0.0,7MRX_60,1.0675503
387,87,sample_41,83,84,84,60,0.717,2.19,0.828,3.661,0.617,0.0,0.617,0.0,7MRX_60,0.9919531
388,88,sample_76,84,85,85,60,0.809,1.497,0.842,4.067,0.133,0.167,0.3,0.0,7MRX_60,0.6325938
389,89,sample_58,85,86,86,60,0.719,2.43,0.672,10.697,0.65,0.0,0.65,0.0,7MRX_60,2.5298197
390,90,sample_66,86,87,87,60,0.495,14.16,0.733,12.858,0.383,0.0,0.383,0.0,7MRX_60,4.394651
391,91,sample_91,87,88,88,60,0.574,7.945,0.667,8.326,0.15,0.267,0.417,0.0,7MRX_60,2.1955383
392,92,sample_98,88,89,89,60,0.629,5.48,0.729,9.245,0.617,0.0,0.617,0.0,7MRX_60,1.4167503
393,93,sample_19,89,90,90,60,0.601,3.224,0.763,6.593,0.75,0.0,0.75,0.0,7MRX_60,2.5910068
394,94,sample_84,90,91,91,60,0.272,8.118,0.544,11.582,0.4,0.0,0.4,0.0,7MRX_60,5.2630024
395,95,sample_45,91,92,92,60,0.843,1.375,0.725,5.324,0.3,0.15,0.45,0.0,7MRX_60,0.7617328
396,96,sample_21,92,93,93,60,0.357,6.084,0.491,13.779,0.15,0.167,0.317,0.0,7MRX_60,3.6606333
397,97,sample_93,96,97,97,60,0.916,0.844,0.708,7.075,0.6,0.0,0.6,0.0,7MRX_60,0.59567213
398,98,sample_97,93,94,94,60,0.378,4.842,0.517,14.43,0.167,0.083,0.25,0.0,7MRX_60,3.2593443
399,99,sample_90,94,95,95,60,0.574,3.67,0.819,4.921,0.633,0.0,0.633,0.0,7MRX_60,2.107095
400,0,sample_0,0,0,0,85,0.681,3.542,0.697,10.051,0.635,0.0,0.635,0.0,7MRX_85,2.5379338
401,1,sample_1,1,1,1,85,0.442,5.808,0.467,14.188,0.376,0.047,0.424,0.0,7MRX_85,3.232085
402,2,sample_10,2,2,2,85,0.416,8.949,0.575,10.542,0.494,0.0,0.494,0.0,7MRX_85,2.5044346
403,3,sample_11,3,3,3,85,0.87,1.719,0.731,7.741,0.494,0.094,0.588,0.0,7MRX_85,1.6788855
404,4,sample_12,4,4,4,85,0.742,2.305,0.735,6.626,0.412,0.106,0.518,0.0,7MRX_85,1.962527
405,5,sample_13,5,5,5,85,0.558,4.603,0.491,15.508,0.294,0.047,0.341,0.0,7MRX_85,2.1741803
406,6,sample_14,6,6,6,85,0.399,6.295,0.434,14.238,0.188,0.118,0.306,0.0,7MRX_85,2.9305546
407,7,sample_15,7,7,7,85,0.673,4.329,0.564,12.38,0.353,0.129,0.482,0.0,7MRX_85,2.212275
408,8,sample_16,8,8,8,85,0.515,11.721,0.607,12.408,0.541,0.118,0.659,0.0,7MRX_85,7.743975
409,9,sample_17,9,9,9,85,0.253,9.943,0.463,18.92,0.294,0.0,0.294,0.0,7MRX_85,3.0815947
410,10,sample_18,10,10,10,85,0.777,2.462,0.793,5.58,0.318,0.165,0.482,0.0,7MRX_85,1.3353199
411,11,sample_19,11,11,11,85,0.661,3.997,0.697,10.459,0.541,0.0,0.541,0.0,7MRX_85,2.0183864
412,12,sample_2,12,12,12,85,0.423,9.46,0.47,15.33,0.247,0.0,0.247,0.0,7MRX_85,5.461682
413,13,sample_20,13,13,13,85,0.237,10.104,0.479,18.542,0.2,0.0,0.2,0.0,7MRX_85,2.2978213
414,14,sample_21,14,14,14,85,0.676,3.249,0.697,8.887,0.694,0.0,0.694,0.0,7MRX_85,4.5818663
415,15,sample_22,15,15,15,85,0.744,4.631,0.634,9.815,0.271,0.188,0.459,0.0,7MRX_85,2.2946653
416,16,sample_23,16,16,16,85,0.803,2.047,0.847,3.949,0.647,0.0,0.647,0.0,7MRX_85,2.1632483
417,17,sample_24,17,17,17,85,0.679,3.211,0.529,12.448,0.459,0.0,0.459,0.0,7MRX_85,2.342098
418,18,sample_25,18,18,18,85,0.399,8.908,0.478,14.276,0.376,0.047,0.424,0.0,7MRX_85,1.828356
419,19,sample_26,19,19,19,85,0.769,4.308,0.662,8.273,0.541,0.0,0.541,0.0,7MRX_85,0.6726276
420,20,sample_27,20,20,20,85,0.835,1.694,0.667,7.677,0.094,0.318,0.412,0.0,7MRX_85,0.73780406
421,21,sample_28,21,21,21,85,0.54,6.363,0.475,14.246,0.165,0.094,0.259,0.0,7MRX_85,0.8777781
422,22,sample_29,22,22,22,85,0.41,7.01,0.584,11.056,0.376,0.165,0.541,0.0,7MRX_85,2.8915489
423,23,sample_3,23,23,23,85,0.827,1.95,0.658,7.918,0.318,0.106,0.424,0.0,7MRX_85,0.6418992
424,24,sample_30,24,24,24,85,0.658,3.227,0.508,12.607,0.106,0.318,0.424,0.0,7MRX_85,0.72081125
425,25,sample_31,25,25,25,85,0.616,3.66,0.511,14.023,0.165,0.2,0.365,0.0,7MRX_85,2.3735723
426,26,sample_32,26,26,26,85,0.504,6.651,0.621,9.965,0.235,0.047,0.282,0.0,7MRX_85,2.6500528
427,27,sample_33,27,27,27,85,0.877,1.346,0.825,4.619,0.424,0.129,0.553,0.0,7MRX_85,0.660373
428,28,sample_34,28,28,28,85,0.562,6.562,0.547,15.385,0.482,0.0,0.482,0.0,7MRX_85,1.7179631
429,29,sample_35,29,29,29,85,0.661,3.272,0.686,7.872,0.212,0.212,0.424,0.0,7MRX_85,4.63785
430,30,sample_36,30,30,30,85,0.803,2.116,0.628,11.903,0.588,0.0,0.588,0.0,7MRX_85,4.775359
431,31,sample_37,31,31,31,85,0.502,6.948,0.528,13.1,0.376,0.0,0.376,0.0,7MRX_85,1.903971
432,32,sample_38,32,32,32,85,0.524,4.595,0.649,12.83,0.706,0.0,0.706,0.0,7MRX_85,2.4369628
433,33,sample_39,33,33,33,85,0.806,2.201,0.667,11.663,0.424,0.141,0.565,0.0,7MRX_85,2.2516782
434,34,sample_4,34,34,34,85,0.535,5.362,0.499,13.094,0.247,0.212,0.459,0.0,7MRX_85,2.521515
435,35,sample_40,35,35,35,85,0.723,2.629,0.737,6.588,0.353,0.047,0.4,0.0,7MRX_85,1.4146814
436,36,sample_41,36,36,36,85,0.672,4.443,0.617,11.037,0.388,0.059,0.447,0.0,7MRX_85,1.7570972
437,37,sample_42,37,37,37,85,0.482,8.145,0.516,14.767,0.2,0.129,0.329,0.0,7MRX_85,2.1594825
438,38,sample_43,38,38,38,85,0.69,3.396,0.703,8.323,0.282,0.235,0.518,0.0,7MRX_85,1.2210841
439,39,sample_44,39,39,39,85,0.299,9.9,0.584,11.745,0.588,0.0,0.588,0.0,7MRX_85,3.1726713
440,40,sample_45,40,40,40,85,0.679,3.165,0.607,10.739,0.388,0.0,0.388,0.0,7MRX_85,1.8252482
441,41,sample_46,41,41,41,85,0.556,4.151,0.534,12.275,0.224,0.176,0.4,0.0,7MRX_85,2.4121535
442,42,sample_47,42,42,42,85,0.758,2.67,0.721,9.943,0.353,0.106,0.459,0.0,7MRX_85,2.6646323
443,43,sample_48,43,43,43,85,0.555,5.197,0.691,8.764,0.659,0.0,0.659,0.0,7MRX_85,2.3918169
444,44,sample_49,44,44,44,85,0.275,12.016,0.428,17.694,0.365,0.0,0.365,0.0,7MRX_85,3.2924829
445,45,sample_5,45,45,45,85,0.658,3.445,0.517,14.439,0.153,0.153,0.306,0.0,7MRX_85,1.1081656
446,46,sample_50,46,46,46,85,0.75,3.033,0.577,13.454,0.541,0.0,0.541,0.0,7MRX_85,1.025945
447,47,sample_51,47,47,47,85,0.501,6.05,0.687,7.942,0.541,0.0,0.541,0.0,7MRX_85,2.0139425
448,48,sample_52,48,48,48,85,0.662,4.669,0.625,10.707,0.247,0.094,0.341,0.0,7MRX_85,1.0619524
449,49,sample_53,49,49,49,85,0.715,3.4,0.584,10.241,0.094,0.071,0.165,0.0,7MRX_85,1.8308022
450,50,sample_54,50,50,50,85,0.436,6.851,0.57,12.57,0.212,0.188,0.4,0.0,7MRX_85,2.242608
451,51,sample_55,51,51,51,85,0.492,6.38,0.542,10.735,0.235,0.141,0.376,0.0,7MRX_85,3.4979675
452,52,sample_56,52,52,52,85,0.713,3.077,0.677,9.185,0.259,0.082,0.341,0.0,7MRX_85,2.9476573
453,53,sample_57,53,53,53,85,0.318,8.701,0.502,16.128,0.294,0.082,0.376,0.0,7MRX_85,3.009746
454,54,sample_58,54,54,54,85,0.557,5.18,0.709,7.757,0.329,0.224,0.553,0.0,7MRX_85,3.005672
455,55,sample_59,55,55,55,85,0.719,2.681,0.553,12.636,0.388,0.0,0.388,0.0,7MRX_85,1.3596165
456,56,sample_6,56,56,56,85,0.656,3.914,0.726,7.315,0.424,0.0,0.424,0.0,7MRX_85,1.3709141
457,57,sample_60,57,57,57,85,0.894,1.34,0.743,6.516,0.6,0.0,0.6,0.0,7MRX_85,0.8024165
458,58,sample_61,58,58,58,85,0.894,1.892,0.88,3.13,0.294,0.047,0.341,0.0,7MRX_85,0.8574924
459,59,sample_62,59,59,59,85,0.594,3.422,0.452,15.061,0.2,0.094,0.294,0.0,7MRX_85,1.8231509
460,60,sample_63,60,60,60,85,0.496,5.448,0.52,14.263,0.294,0.047,0.341,0.0,7MRX_85,4.0664115
461,61,sample_64,61,61,61,85,0.576,5.034,0.565,11.789,0.212,0.129,0.341,0.0,7MRX_85,2.949746
462,62,sample_65,62,62,62,85,0.652,3.487,0.54,13.394,0.376,0.094,0.471,0.0,7MRX_85,2.502031
463,63,sample_66,63,63,63,85,0.223,13.16,0.527,20.625,0.235,0.0,0.235,0.0,7MRX_85,2.9568107
464,64,sample_67,64,64,64,85,0.855,2.238,0.746,5.385,0.624,0.0,0.624,0.0,7MRX_85,2.0289078
465,65,sample_68,65,65,65,85,0.635,3.49,0.511,13.539,0.376,0.0,0.376,0.0,7MRX_85,1.9140863
466,66,sample_69,66,66,66,85,0.56,7.255,0.521,12.208,0.271,0.106,0.376,0.0,7MRX_85,2.2794876
467,67,sample_7,67,67,67,85,0.36,12.256,0.525,17.212,0.353,0.0,0.353,0.0,7MRX_85,4.6306133
468,68,sample_70,68,68,68,85,0.585,7.354,0.604,10.271,0.235,0.153,0.388,0.0,7MRX_85,5.098608
469,69,sample_71,69,69,69,85,0.844,1.736,0.729,12.68,0.776,0.0,0.776,0.0,7MRX_85,2.139321
470,70,sample_72,70,70,70,85,0.515,5.559,0.556,11.268,0.176,0.094,0.271,0.0,7MRX_85,2.4470186
471,71,sample_73,71,71,71,85,0.874,1.399,0.759,6.017,0.094,0.282,0.376,0.0,7MRX_85,0.7236832
472,72,sample_74,72,72,72,85,0.761,2.521,0.676,8.239,0.329,0.118,0.447,0.0,7MRX_85,5.2999897
473,73,sample_75,73,73,73,85,0.765,2.912,0.733,6.401,0.176,0.259,0.435,0.0,7MRX_85,0.59135616
474,74,sample_76,74,74,74,85,0.423,8.108,0.513,15.592,0.671,0.0,0.671,0.0,7MRX_85,3.289372
475,75,sample_77,75,75,75,85,0.448,11.664,0.688,14.489,0.529,0.0,0.529,0.0,7MRX_85,2.7101536
476,76,sample_78,76,76,76,85,0.898,1.307,0.814,4.239,0.506,0.153,0.659,0.0,7MRX_85,1.3315663
477,77,sample_79,77,77,77,85,0.373,7.072,0.548,15.636,0.494,0.059,0.553,0.0,7MRX_85,4.7360744
478,78,sample_8,78,78,78,85,0.682,2.809,0.633,8.664,0.094,0.294,0.388,0.0,7MRX_85,1.2752395
479,79,sample_80,79,79,79,85,0.404,8.856,0.561,14.226,0.341,0.106,0.447,0.0,7MRX_85,7.464515
480,80,sample_81,80,80,80,85,0.264,10.757,0.452,16.427,0.376,0.0,0.376,0.0,7MRX_85,5.4723735
481,81,sample_82,81,81,81,85,0.714,4.192,0.7,8.365,0.518,0.0,0.518,0.0,7MRX_85,1.734892
482,82,sample_83,82,82,82,85,0.93,0.944,0.807,5.466,0.671,0.0,0.671,0.0,7MRX_85,0.6633595
483,83,sample_84,83,83,83,85,0.546,4.654,0.536,11.914,0.106,0.259,0.365,0.0,7MRX_85,4.233193
484,84,sample_85,84,84,84,85,0.541,5.189,0.547,12.899,0.365,0.094,0.459,0.0,7MRX_85,1.9422007
485,85,sample_86,85,85,85,85,0.406,6.468,0.425,15.341,0.165,0.047,0.212,0.0,7MRX_85,1.8799028
486,86,sample_87,86,86,86,85,0.566,6.494,0.652,11.077,0.635,0.0,0.635,0.0,7MRX_85,3.2523866
487,87,sample_88,87,87,87,85,0.497,4.766,0.536,11.747,0.271,0.235,0.506,0.0,7MRX_85,3.594583
488,88,sample_89,88,88,88,85,0.373,7.21,0.43,15.255,0.106,0.059,0.165,0.0,7MRX_85,3.9690576
489,89,sample_9,89,89,89,85,0.841,1.987,0.583,11.4,0.412,0.071,0.482,0.0,7MRX_85,1.2470819
490,90,sample_90,90,90,90,85,0.741,2.88,0.604,10.069,0.247,0.047,0.294,0.0,7MRX_85,2.3528194
491,91,sample_91,91,91,91,85,0.324,7.295,0.637,13.451,0.459,0.0,0.459,0.0,7MRX_85,2.4340491
492,92,sample_92,92,92,92,85,0.756,3.699,0.726,9.776,0.718,0.0,0.718,0.0,7MRX_85,4.1383176
493,93,sample_93,93,93,93,85,0.521,5.306,0.535,13.312,0.541,0.0,0.541,0.0,7MRX_85,3.3571177
494,94,sample_94,94,94,94,85,0.752,2.468,0.818,6.431,0.718,0.0,0.718,0.0,7MRX_85,2.4141393
495,95,sample_95,95,95,95,85,0.334,7.699,0.507,16.699,0.6,0.0,0.6,0.0,7MRX_85,2.9382703
496,96,sample_96,96,96,96,85,0.657,3.374,0.595,11.21,0.588,0.0,0.588,0.0,7MRX_85,2.6414664
497,97,sample_97,97,97,97,85,0.689,2.746,0.715,7.081,0.271,0.176,0.447,0.0,7MRX_85,1.7569135
498,98,sample_98,98,98,98,85,0.321,10.992,0.429,14.368,0.153,0.2,0.353,0.0,7MRX_85,6.084501
499,99,sample_99,99,99,99,85,0.649,4.357,0.532,13.571,0.224,0.188,0.412,0.0,7MRX_85,1.9453113
500,0,sample_12,0,0,0,42,0.49,4.197,0.651,11.728,0.262,0.119,0.381,0.0,4ZYP,2.0042224
501,1,sample_70,89,1,1,38,0.684,1.993,0.756,5.437,0.0,0.263,0.263,0.0,4ZYP,0.7171497
502,2,sample_81,1,2,2,44,0.237,9.444,0.535,19.236,0.205,0.0,0.205,0.0,4ZYP,3.092862
503,3,sample_22,2,3,3,46,0.674,2.363,0.637,7.016,0.109,0.109,0.217,0.0,4ZYP,1.8168784
504,4,sample_2,3,4,4,48,0.883,0.974,0.901,2.577,0.0,0.167,0.167,0.0,4ZYP,0.7081167
505,5,sample_14,4,5,5,47,0.839,1.539,0.854,3.077,0.0,0.447,0.447,0.0,4ZYP,1.7811239
506,6,sample_21,5,6,6,46,0.547,6.766,0.62,11.084,0.0,0.196,0.196,0.0,4ZYP,1.6125867
507,7,sample_85,87,90,90,43,0.613,2.135,0.587,9.109,0.0,0.116,0.116,0.0,4ZYP,1.869711
508,8,sample_32,6,7,7,42,0.558,2.775,0.566,9.259,0.0,0.214,0.214,0.0,4ZYP,1.7252095
509,9,sample_13,88,91,91,41,0.578,3.899,0.769,6.136,0.0,0.317,0.317,0.0,4ZYP,1.8799133
510,10,sample_44,7,8,8,46,0.336,7.594,0.653,12.485,0.196,0.0,0.196,0.0,4ZYP,1.7734034
511,11,sample_29,8,9,9,40,0.624,2.284,0.67,6.854,0.0,0.3,0.3,0.0,4ZYP,1.7799017
512,12,sample_20,9,10,10,46,0.487,4.183,0.821,5.35,0.261,0.239,0.5,0.0,4ZYP,0.9019114
513,13,sample_74,10,11,11,43,0.771,1.239,0.78,4.492,0.0,0.279,0.279,0.0,4ZYP,0.85236317
514,14,sample_41,11,12,12,40,0.348,6.328,0.491,13.522,0.0,0.0,0.0,0.0,4ZYP,1.7052315
515,15,sample_16,12,13,13,50,0.813,1.295,0.734,5.163,0.26,0.08,0.34,0.0,4ZYP,0.87509376
516,16,sample_42,13,14,14,35,0.349,6.932,0.613,11.645,0.2,0.0,0.2,0.0,4ZYP,1.5690445
517,17,sample_9,14,15,15,43,0.503,2.751,0.583,9.12,0.0,0.233,0.233,0.0,4ZYP,1.8475813
518,18,sample_30,90,92,92,37,0.644,1.684,0.663,6.444,0.189,0.108,0.297,0.0,4ZYP,1.6617341
519,19,sample_60,15,16,16,44,0.381,4.18,0.58,14.326,0.0,0.205,0.205,0.0,4ZYP,1.7183287
520,20,sample_68,16,17,17,38,0.476,3.0,0.68,7.35,0.0,0.447,0.447,0.0,4ZYP,1.9398612
521,21,sample_7,17,18,18,40,0.32,4.649,0.538,14.004,0.125,0.0,0.125,0.0,4ZYP,1.9488977
522,22,sample_4,18,19,19,42,0.598,2.458,0.712,7.601,0.476,0.0,0.476,0.0,4ZYP,1.9132069
523,23,sample_39,89,20,20,45,0.704,1.879,0.712,7.708,0.289,0.222,0.511,0.0,4ZYP,0.4689834
524,24,sample_45,19,21,21,47,0.286,8.807,0.451,13.989,0.0,0.0,0.0,0.0,4ZYP,2.3149164
525,25,sample_80,20,22,22,49,0.686,2.503,0.597,10.923,0.0,0.224,0.224,0.0,4ZYP,2.9427757
526,26,sample_75,21,23,23,39,0.541,3.932,0.698,7.536,0.0,0.308,0.308,0.0,4ZYP,1.7840428
527,27,sample_94,22,24,24,48,0.357,6.434,0.544,12.885,0.0,0.188,0.188,0.0,4ZYP,1.8132368
528,28,sample_31,88,91,91,43,0.439,7.661,0.736,6.257,0.0,0.233,0.233,0.0,4ZYP,1.9856106
529,29,sample_96,23,25,25,48,0.569,3.849,0.69,9.577,0.625,0.0,0.625,0.0,4ZYP,4.080225
530,30,sample_19,24,26,26,43,0.71,1.614,0.803,3.875,0.0,0.279,0.279,0.0,4ZYP,1.5913163
531,31,sample_53,25,27,27,37,0.755,1.253,0.753,4.489,0.432,0.216,0.649,0.0,4ZYP,1.6333394
532,32,sample_65,26,28,28,44,0.675,2.1,0.67,8.655,0.227,0.25,0.477,0.0,4ZYP,0.8228591
533,33,sample_18,27,29,29,42,0.553,4.928,0.828,7.553,0.0,0.333,0.333,0.0,4ZYP,0.7617154
534,34,sample_23,28,30,30,38,0.366,3.453,0.549,10.598,0.0,0.474,0.474,0.0,4ZYP,1.8702444
535,35,sample_88,29,31,31,46,0.262,9.687,0.599,11.599,0.326,0.0,0.326,0.0,4ZYP,1.997259
536,36,sample_15,30,32,32,44,0.261,7.771,0.588,10.123,0.0,0.182,0.182,0.0,4ZYP,1.8684598
537,37,sample_58,85,89,89,48,0.549,4.713,0.665,8.744,0.25,0.188,0.438,0.0,4ZYP,0.6495034
538,38,sample_3,31,33,33,44,0.304,6.405,0.574,14.614,0.227,0.136,0.364,0.0,4ZYP,1.8937428
539,39,sample_69,32,34,34,40,0.653,2.376,0.774,3.998,0.2,0.225,0.425,0.0,4ZYP,1.8796457
540,40,sample_34,85,89,89,44,0.778,1.337,0.705,7.527,0.205,0.318,0.523,0.0,4ZYP,1.6040486
541,41,sample_11,33,35,35,41,0.428,3.449,0.5,11.445,0.0,0.098,0.098,0.0,4ZYP,1.9132104
542,42,sample_84,34,36,36,48,0.717,1.728,0.577,10.458,0.125,0.104,0.229,0.0,4ZYP,1.0987837
543,43,sample_26,35,37,37,46,0.49,4.709,0.577,11.574,0.0,0.087,0.087,0.0,4ZYP,0.76166266
544,44,sample_8,89,87,87,40,0.708,1.363,0.811,4.656,0.425,0.0,0.425,0.0,4ZYP,0.6406993
545,45,sample_99,36,38,38,48,0.392,5.438,0.679,11.277,0.271,0.125,0.396,0.0,4ZYP,2.3176565
546,46,sample_76,37,39,39,49,0.432,3.843,0.526,10.636,0.122,0.367,0.49,0.0,4ZYP,2.938517
547,47,sample_50,38,40,40,46,0.742,1.77,0.629,9.039,0.109,0.0,0.109,0.0,4ZYP,0.84703255
548,48,sample_98,39,41,41,46,0.626,3.04,0.742,7.659,0.0,0.391,0.391,0.0,4ZYP,1.7718177
549,49,sample_0,40,42,42,37,0.389,4.14,0.629,10.841,0.162,0.0,0.162,0.0,4ZYP,2.0986128
550,50,sample_10,41,43,43,39,0.464,2.591,0.659,8.528,0.282,0.103,0.385,0.0,4ZYP,3.1040533
551,51,sample_83,87,90,90,37,0.6,1.961,0.581,9.828,0.0,0.243,0.243,0.0,4ZYP,1.8396517
552,52,sample_79,42,44,44,44,0.586,3.451,0.686,10.178,0.0,0.386,0.386,0.0,4ZYP,1.8387915
553,53,sample_61,43,45,45,44,0.223,11.19,0.531,15.412,0.0,0.0,0.0,0.0,4ZYP,1.8678873
554,54,sample_56,44,46,46,44,0.485,3.101,0.51,10.945,0.0,0.205,0.205,0.0,4ZYP,1.8446597
555,55,sample_37,45,47,47,49,0.641,2.596,0.68,6.591,0.102,0.184,0.286,0.0,4ZYP,1.9985387
556,56,sample_55,46,48,48,40,0.48,2.918,0.553,11.079,0.25,0.0,0.25,0.0,4ZYP,1.6977681
557,57,sample_54,47,49,49,44,0.325,5.138,0.524,13.999,0.0,0.0,0.0,0.0,4ZYP,1.6598519
558,58,sample_86,86,88,88,40,0.792,1.03,0.734,6.496,0.0,0.25,0.25,0.0,4ZYP,0.68673116
559,59,sample_38,48,50,50,50,0.544,2.982,0.721,6.701,0.0,0.18,0.18,0.0,4ZYP,1.9262897
560,60,sample_77,49,51,51,45,0.595,3.099,0.584,9.744,0.0,0.178,0.178,0.0,4ZYP,1.001803
561,61,sample_35,50,52,52,43,0.432,5.12,0.703,10.528,0.326,0.0,0.326,0.0,4ZYP,1.8027308
562,62,sample_87,51,53,53,40,0.232,6.782,0.672,7.498,0.0,0.0,0.0,0.0,4ZYP,3.6574204
563,63,sample_93,52,54,54,45,0.552,7.08,0.668,9.135,0.0,0.089,0.089,0.0,4ZYP,0.69967854
564,64,sample_95,53,55,55,40,0.528,2.302,0.678,6.659,0.175,0.125,0.3,0.0,4ZYP,1.0251926
565,65,sample_17,54,56,56,45,0.408,4.402,0.67,7.121,0.267,0.244,0.511,0.0,4ZYP,2.1183538
566,66,sample_47,55,57,57,41,0.565,3.324,0.659,7.67,0.0,0.268,0.268,0.0,4ZYP,1.7038883
567,67,sample_5,56,58,58,36,0.843,0.75,0.705,7.646,0.0,0.472,0.472,0.0,4ZYP,0.60824025
568,68,sample_78,89,87,87,39,0.587,4.049,0.799,5.015,0.256,0.282,0.538,0.0,4ZYP,0.72334933
569,69,sample_36,57,59,59,39,0.297,7.187,0.633,9.091,0.282,0.231,0.513,0.0,4ZYP,1.8387862
570,70,sample_59,58,60,60,48,0.622,2.635,0.608,9.927,0.167,0.125,0.292,0.0,4ZYP,0.8142277
571,71,sample_46,59,61,61,44,0.555,2.632,0.532,9.885,0.205,0.0,0.205,0.0,4ZYP,1.8838216
572,72,sample_97,86,88,88,41,0.78,1.175,0.694,6.547,0.0,0.317,0.317,0.0,4ZYP,0.7557336
573,73,sample_82,60,62,62,42,0.298,12.294,0.604,15.69,0.0,0.0,0.0,0.0,4ZYP,2.0070329
574,74,sample_89,61,63,63,43,0.468,7.907,0.639,11.335,0.279,0.0,0.279,0.0,4ZYP,1.949841
575,75,sample_48,90,92,92,41,0.52,5.647,0.663,9.155,0.244,0.122,0.366,0.0,4ZYP,1.8123242
576,76,sample_73,62,64,64,40,0.432,4.277,0.548,11.438,0.175,0.1,0.275,0.0,4ZYP,2.1716762
577,77,sample_92,63,65,65,42,0.461,5.277,0.687,10.894,0.0,0.333,0.333,0.0,4ZYP,2.0673592
578,78,sample_6,64,66,66,46,0.8,1.346,0.779,6.014,0.109,0.261,0.37,0.0,4ZYP,0.96146023
579,79,sample_71,65,67,67,45,0.426,4.16,0.756,8.546,0.0,0.133,0.133,0.0,4ZYP,0.8355214
580,80,sample_63,66,68,68,38,0.426,6.187,0.612,10.918,0.0,0.105,0.105,0.0,4ZYP,1.7556627
581,81,sample_51,67,69,69,46,0.561,2.822,0.654,8.322,0.0,0.109,0.109,0.0,4ZYP,1.6810995
582,82,sample_25,68,70,70,47,0.677,1.735,0.64,9.629,0.128,0.191,0.319,0.0,4ZYP,1.6592134
583,83,sample_66,69,71,71,47,0.385,6.055,0.576,13.879,0.128,0.0,0.128,0.0,4ZYP,1.7160043
584,84,sample_43,70,72,72,48,0.582,2.344,0.657,7.273,0.375,0.0,0.375,0.0,4ZYP,1.7655511
585,85,sample_57,71,73,73,38,0.541,3.953,0.72,9.886,0.0,0.263,0.263,0.0,4ZYP,1.6803381
586,86,sample_72,72,74,74,42,0.514,2.318,0.538,11.28,0.0,0.119,0.119,0.0,4ZYP,1.8408798
587,87,sample_62,73,75,75,38,0.403,6.179,0.523,13.277,0.0,0.395,0.395,0.0,4ZYP,2.75927
588,88,sample_28,74,76,76,40,0.578,7.762,0.638,9.051,0.0,0.275,0.275,0.0,4ZYP,0.8751962
589,89,sample_52,75,77,77,46,0.744,1.657,0.664,7.185,0.0,0.196,0.196,0.0,4ZYP,1.6402065
590,90,sample_27,76,78,78,40,0.698,1.893,0.834,3.8,0.0,0.425,0.425,0.0,4ZYP,1.7703207
591,91,sample_91,77,79,79,41,0.688,1.668,0.791,3.952,0.341,0.0,0.341,0.0,4ZYP,1.6932586
592,92,sample_40,78,80,80,50,0.579,2.649,0.526,11.267,0.0,0.26,0.26,0.0,4ZYP,1.7077198
593,93,sample_90,79,81,81,44,0.481,4.431,0.633,10.414,0.0,0.227,0.227,0.0,4ZYP,2.1370256
594,94,sample_24,80,82,82,40,0.518,4.418,0.754,9.867,0.0,0.275,0.275,0.0,4ZYP,1.8331155
595,95,sample_49,81,83,83,43,0.849,0.895,0.707,6.222,0.256,0.0,0.256,0.0,4ZYP,0.8205563
596,96,sample_1,85,89,89,45,0.731,1.498,0.727,5.671,0.267,0.222,0.489,0.0,4ZYP,0.7492107
597,97,sample_33,82,84,84,44,0.451,3.497,0.584,10.406,0.205,0.114,0.318,0.0,4ZYP,1.7565037
598,98,sample_64,83,85,85,41,0.578,2.047,0.711,6.5,0.463,0.0,0.463,0.0,4ZYP,2.1590664
599,99,sample_67,84,86,86,50,0.835,1.224,0.567,9.404,0.0,0.44,0.44,0.0,4ZYP,0.7533141
600,0,sample_0,0,0,0,56,0.759,1.904,0.708,8.193,0.518,0.071,0.589,0.0,5TRV_short,1.161912
601,1,sample_1,1,1,1,56,0.377,8.666,0.738,10.599,0.821,0.0,0.821,0.0,5TRV_short,4.444633
602,2,sample_10,2,2,2,56,0.68,2.125,0.684,9.124,0.536,0.0,0.536,0.0,5TRV_short,1.167172
603,3,sample_11,86,89,89,56,0.526,5.844,0.778,7.176,0.839,0.0,0.839,0.0,5TRV_short,5.0665092
604,4,sample_12,3,3,3,56,0.706,3.399,0.837,4.03,0.732,0.0,0.732,0.0,5TRV_short,3.239881
605,5,sample_13,4,4,4,56,0.495,4.333,0.674,7.554,0.643,0.0,0.643,0.0,5TRV_short,3.999365
606,6,sample_14,5,5,5,56,0.288,9.607,0.526,15.196,0.536,0.0,0.536,0.0,5TRV_short,3.8979695
607,7,sample_15,6,6,6,56,0.405,5.391,0.594,15.921,0.268,0.0,0.268,0.0,5TRV_short,1.7183268
608,8,sample_16,7,7,7,56,0.372,8.228,0.583,13.722,0.321,0.0,0.321,0.0,5TRV_short,3.804249
609,9,sample_17,8,8,8,56,0.613,2.418,0.825,5.0,0.732,0.0,0.732,0.0,5TRV_short,1.9199953
610,10,sample_18,9,9,9,56,0.698,4.641,0.655,10.611,0.607,0.0,0.607,0.0,5TRV_short,4.29197
611,11,sample_19,10,10,10,56,0.548,4.648,0.69,10.512,0.714,0.0,0.714,0.0,5TRV_short,3.3025703
612,12,sample_2,11,11,11,56,0.586,3.362,0.767,7.073,0.536,0.0,0.536,0.0,5TRV_short,1.3220143
613,13,sample_20,12,12,12,56,0.648,4.994,0.786,11.978,0.393,0.071,0.464,0.0,5TRV_short,0.5634595
614,14,sample_21,86,89,89,56,0.35,11.204,0.781,11.499,0.839,0.0,0.839,0.0,5TRV_short,5.238773
615,15,sample_22,89,93,93,56,0.785,1.652,0.755,6.06,0.214,0.286,0.5,0.0,5TRV_short,1.0742034
616,16,sample_23,13,13,13,56,0.569,2.91,0.639,10.802,0.411,0.071,0.482,0.0,5TRV_short,1.5266119
617,17,sample_24,88,92,92,56,0.855,1.116,0.817,3.255,0.679,0.0,0.679,0.0,5TRV_short,0.93059355
618,18,sample_25,14,14,14,56,0.636,7.482,0.764,9.771,0.518,0.0,0.518,0.0,5TRV_short,4.5367436
619,19,sample_26,86,15,15,56,0.632,6.478,0.799,5.762,0.768,0.0,0.768,0.0,5TRV_short,4.998188
620,20,sample_27,15,16,16,56,0.437,7.289,0.567,12.468,0.464,0.0,0.464,0.0,5TRV_short,3.7553604
621,21,sample_28,16,17,17,56,0.569,3.809,0.555,12.733,0.304,0.071,0.375,0.0,5TRV_short,2.635304
622,22,sample_29,87,90,90,56,0.386,15.533,0.765,11.073,0.714,0.0,0.714,0.0,5TRV_short,5.257248
623,23,sample_3,17,18,18,56,0.906,0.858,0.845,3.345,0.446,0.0,0.446,0.0,5TRV_short,0.60223293
624,24,sample_30,18,19,19,56,0.81,1.612,0.773,4.853,0.482,0.143,0.625,0.0,5TRV_short,0.9903343
625,25,sample_31,19,20,20,56,0.584,8.375,0.671,10.941,0.571,0.0,0.571,0.0,5TRV_short,3.056077
626,26,sample_32,20,21,21,56,0.474,5.382,0.718,6.718,0.643,0.0,0.643,0.0,5TRV_short,5.19511
627,27,sample_33,21,22,22,56,0.449,5.371,0.496,12.1,0.25,0.143,0.393,0.0,5TRV_short,1.8696349
628,28,sample_34,22,23,23,56,0.363,9.565,0.629,12.51,0.714,0.0,0.714,0.0,5TRV_short,2.6180131
629,29,sample_35,23,24,24,56,0.363,10.817,0.566,13.021,0.518,0.0,0.518,0.0,5TRV_short,3.0506108
630,30,sample_36,24,25,25,56,0.399,8.483,0.63,14.632,0.214,0.0,0.214,0.0,5TRV_short,4.3950605
631,31,sample_37,25,26,26,56,0.769,2.083,0.65,8.934,0.304,0.232,0.536,0.0,5TRV_short,2.2261038
632,32,sample_38,26,27,27,56,0.609,5.022,0.646,11.807,0.482,0.0,0.482,0.0,5TRV_short,2.9746733
633,33,sample_39,27,28,28,56,0.375,10.045,0.559,15.755,0.268,0.0,0.268,0.0,5TRV_short,1.9393182
634,34,sample_4,28,29,29,56,0.479,7.087,0.602,12.251,0.482,0.0,0.482,0.0,5TRV_short,2.1074183
635,35,sample_40,87,30,30,56,0.456,8.434,0.822,8.31,0.804,0.0,0.804,0.0,5TRV_short,5.0260787
636,36,sample_41,29,31,31,56,0.504,5.813,0.717,10.213,0.643,0.0,0.643,0.0,5TRV_short,4.032904
637,37,sample_42,30,32,32,56,0.726,1.977,0.637,10.613,0.232,0.268,0.5,0.0,5TRV_short,1.0073584
638,38,sample_43,31,33,33,56,0.572,7.471,0.834,5.929,0.839,0.0,0.839,0.0,5TRV_short,5.3012986
639,39,sample_44,32,34,34,56,0.5,4.213,0.548,11.527,0.25,0.0,0.25,0.0,5TRV_short,1.9332741
640,40,sample_45,33,35,35,56,0.47,4.845,0.734,8.769,0.732,0.0,0.732,0.0,5TRV_short,2.684123
641,41,sample_46,86,91,91,56,0.508,7.288,0.755,6.026,0.804,0.0,0.804,0.0,5TRV_short,3.8868124
642,42,sample_47,34,36,36,56,0.481,3.8,0.692,9.993,0.661,0.0,0.661,0.0,5TRV_short,3.018663
643,43,sample_48,86,91,91,56,0.597,3.859,0.737,6.594,0.696,0.0,0.696,0.0,5TRV_short,3.3299205
644,44,sample_49,35,37,37,56,0.895,0.873,0.761,4.941,0.214,0.393,0.607,0.0,5TRV_short,0.83723307
645,45,sample_5,36,38,38,56,0.864,1.994,0.813,4.129,0.196,0.268,0.464,0.0,5TRV_short,0.679946
646,46,sample_50,37,39,39,56,0.726,2.6,0.728,5.807,0.625,0.0,0.625,0.0,5TRV_short,1.6824223
647,47,sample_51,38,40,40,56,0.572,3.31,0.661,9.964,0.232,0.232,0.464,0.0,5TRV_short,2.6943994
648,48,sample_52,39,41,41,56,0.352,7.146,0.632,13.915,0.446,0.0,0.446,0.0,5TRV_short,3.3886328
649,49,sample_53,40,42,42,56,0.854,1.477,0.854,3.014,0.607,0.0,0.607,0.0,5TRV_short,1.0150411
650,50,sample_54,86,43,43,56,0.429,8.661,0.755,7.415,0.786,0.0,0.786,0.0,5TRV_short,5.0593615
651,51,sample_55,41,44,44,56,0.595,2.643,0.707,7.557,0.232,0.161,0.393,0.0,5TRV_short,1.8540655
652,52,sample_56,42,45,45,56,0.433,4.114,0.834,6.305,0.768,0.0,0.768,0.0,5TRV_short,3.6949532
653,53,sample_57,43,46,46,56,0.641,2.519,0.687,8.988,0.232,0.25,0.482,0.0,5TRV_short,1.1982443
654,54,sample_58,44,47,47,56,0.552,3.785,0.575,10.71,0.214,0.089,0.304,0.0,5TRV_short,1.3824326
655,55,sample_59,45,48,48,56,0.545,3.853,0.602,9.7,0.536,0.0,0.536,0.0,5TRV_short,3.167629
656,56,sample_6,46,49,49,56,0.698,7.76,0.836,4.926,0.821,0.0,0.821,0.0,5TRV_short,5.025236
657,57,sample_60,47,50,50,56,0.52,3.547,0.531,11.45,0.625,0.0,0.625,0.0,5TRV_short,2.2003512
658,58,sample_61,48,51,51,56,0.488,3.772,0.643,10.747,0.518,0.0,0.518,0.0,5TRV_short,1.8396639
659,59,sample_62,49,52,52,56,0.703,1.741,0.681,8.664,0.232,0.232,0.464,0.0,5TRV_short,0.9109787
660,60,sample_63,50,53,53,56,0.415,8.692,0.639,12.233,0.5,0.0,0.5,0.0,5TRV_short,2.2599266
661,61,sample_64,51,54,54,56,0.369,5.395,0.641,10.498,0.661,0.0,0.661,0.0,5TRV_short,3.717872
662,62,sample_65,52,55,55,56,0.458,6.734,0.677,8.929,0.357,0.125,0.482,0.0,5TRV_short,5.111181
663,63,sample_66,53,56,56,56,0.398,6.607,0.684,9.787,0.661,0.0,0.661,0.0,5TRV_short,3.6794605
664,64,sample_67,89,93,93,56,0.554,4.113,0.657,7.807,0.357,0.161,0.518,0.0,5TRV_short,3.3765013
665,65,sample_68,54,57,57,56,0.732,1.718,0.623,8.442,0.321,0.071,0.393,0.0,5TRV_short,1.1532162
666,66,sample_69,55,58,58,56,0.372,8.278,0.729,11.453,0.607,0.0,0.607,0.0,5TRV_short,2.5583842
667,67,sample_7,86,91,91,56,0.648,2.634,0.751,6.644,0.714,0.0,0.714,0.0,5TRV_short,1.6491222
668,68,sample_70,56,59,59,56,0.301,11.751,0.57,17.008,0.411,0.0,0.411,0.0,5TRV_short,4.944614
669,69,sample_71,57,60,60,56,0.695,2.049,0.769,7.254,0.696,0.0,0.696,0.0,5TRV_short,1.1566784
670,70,sample_72,58,61,61,56,0.663,4.694,0.609,12.06,0.518,0.0,0.518,0.0,5TRV_short,3.923971
671,71,sample_73,87,90,90,56,0.408,8.713,0.705,12.979,0.625,0.0,0.625,0.0,5TRV_short,2.2955277
672,72,sample_74,59,62,62,56,0.428,6.271,0.693,10.77,0.643,0.0,0.643,0.0,5TRV_short,3.3580687
673,73,sample_75,60,63,63,56,0.439,4.998,0.531,12.452,0.232,0.0,0.232,0.0,5TRV_short,2.7775092
674,74,sample_76,61,64,64,56,0.389,5.814,0.516,12.906,0.25,0.107,0.357,0.0,5TRV_short,2.1157775
675,75,sample_77,62,65,65,56,0.33,9.264,0.696,10.275,0.411,0.071,0.482,0.0,5TRV_short,3.3738568
676,76,sample_78,88,92,92,56,0.859,1.278,0.736,6.173,0.482,0.071,0.554,0.0,5TRV_short,1.4412502
677,77,sample_79,63,66,66,56,0.635,2.618,0.642,9.516,0.589,0.0,0.589,0.0,5TRV_short,1.9796509
678,78,sample_8,64,67,67,56,0.864,1.145,0.908,2.613,0.429,0.25,0.679,0.0,5TRV_short,0.6464546
679,79,sample_80,65,68,68,56,0.415,8.965,0.721,10.682,0.589,0.0,0.589,0.0,5TRV_short,4.0263495
680,80,sample_81,66,69,69,56,0.569,3.114,0.537,13.089,0.321,0.0,0.321,0.0,5TRV_short,1.5721803
681,81,sample_82,67,70,70,56,0.506,5.167,0.708,9.837,0.714,0.0,0.714,0.0,5TRV_short,2.1613262
682,82,sample_83,68,71,71,56,0.463,4.498,0.791,7.198,0.696,0.0,0.696,0.0,5TRV_short,3.1532893
683,83,sample_84,69,72,72,56,0.414,4.936,0.662,12.606,0.464,0.0,0.464,0.0,5TRV_short,1.9864208
684,84,sample_85,70,73,73,56,0.493,4.587,0.576,12.001,0.429,0.0,0.429,0.0,5TRV_short,1.597264
685,85,sample_86,71,74,74,56,0.56,4.676,0.7,8.826,0.589,0.0,0.589,0.0,5TRV_short,2.1326404
686,86,sample_87,72,75,75,56,0.935,0.676,0.866,2.737,0.571,0.0,0.571,0.0,5TRV_short,0.7641779
687,87,sample_88,73,76,76,56,0.427,4.984,0.559,12.394,0.607,0.0,0.607,0.0,5TRV_short,2.1086733
688,88,sample_89,74,77,77,56,0.407,4.783,0.533,12.708,0.304,0.0,0.304,0.0,5TRV_short,3.0628068
689,89,sample_9,75,78,78,56,0.425,8.11,0.633,12.216,0.482,0.0,0.482,0.0,5TRV_short,2.421837
690,90,sample_90,76,79,79,56,0.629,2.816,0.505,12.107,0.536,0.0,0.536,0.0,5TRV_short,1.0729419
691,91,sample_91,77,80,80,56,0.422,8.559,0.788,8.767,0.679,0.0,0.679,0.0,5TRV_short,5.6092386
692,92,sample_92,78,81,81,56,0.465,6.559,0.691,10.286,0.696,0.0,0.696,0.0,5TRV_short,5.264028
693,93,sample_93,79,82,82,56,0.585,3.249,0.705,8.506,0.571,0.0,0.571,0.0,5TRV_short,2.8347266
694,94,sample_94,80,83,83,56,0.729,1.905,0.645,10.431,0.25,0.25,0.5,0.0,5TRV_short,0.83298886
695,95,sample_95,81,84,84,56,0.448,5.642,0.705,8.463,0.518,0.0,0.518,0.0,5TRV_short,1.2178229
696,96,sample_96,82,85,85,56,0.405,8.427,0.77,11.867,0.607,0.0,0.607,0.0,5TRV_short,4.102124
697,97,sample_97,83,86,86,56,0.874,1.068,0.807,4.403,0.429,0.214,0.643,0.0,5TRV_short,1.1564976
698,98,sample_98,84,87,87,56,0.566,3.007,0.708,7.358,0.732,0.0,0.732,0.0,5TRV_short,2.9367218
699,99,sample_99,85,88,88,56,0.659,3.894,0.684,7.757,0.357,0.0,0.357,0.0,5TRV_short,1.8041186
700,0,sample_0,0,0,0,86,0.733,4.0,0.747,6.322,0.535,0.0,0.535,0.0,5TRV_med,0.92253125
701,1,sample_1,1,1,1,86,0.698,2.724,0.652,10.038,0.221,0.233,0.453,0.0,5TRV_med,2.5724642
702,2,sample_10,2,2,2,86,0.71,4.009,0.827,6.569,0.326,0.186,0.512,0.0,5TRV_med,0.7732594
703,3,sample_11,3,3,3,86,0.518,5.288,0.474,13.696,0.291,0.0,0.291,0.0,5TRV_med,2.0409703
704,4,sample_12,4,4,4,86,0.616,4.111,0.669,7.189,0.628,0.0,0.628,0.0,5TRV_med,1.359784
705,5,sample_13,5,5,5,86,0.601,5.795,0.56,12.774,0.651,0.0,0.651,0.0,5TRV_med,2.3113647
706,6,sample_14,6,6,6,86,0.843,1.891,0.652,9.095,0.36,0.128,0.488,0.0,5TRV_med,0.84971887
707,7,sample_15,7,7,7,86,0.85,3.471,0.7,8.394,0.581,0.0,0.581,0.0,5TRV_med,3.7502995
708,8,sample_16,8,8,8,86,0.329,10.023,0.456,16.299,0.477,0.0,0.477,0.0,5TRV_med,2.6312034
709,9,sample_17,9,9,9,86,0.472,4.382,0.433,16.155,0.291,0.151,0.442,0.0,5TRV_med,1.946299
710,10,sample_18,10,10,10,86,0.682,2.813,0.581,10.97,0.558,0.0,0.558,0.0,5TRV_med,1.5032899
711,11,sample_19,11,11,11,86,0.528,7.333,0.518,14.312,0.337,0.0,0.337,0.0,5TRV_med,4.10082
712,12,sample_2,12,12,12,86,0.856,1.645,0.715,7.302,0.535,0.0,0.535,0.0,5TRV_med,2.0334375
713,13,sample_20,13,13,13,86,0.61,11.381,0.646,11.997,0.5,0.0,0.5,0.0,5TRV_med,3.5182436
714,14,sample_21,14,14,14,86,0.45,7.996,0.513,15.278,0.233,0.233,0.465,0.0,5TRV_med,3.1892
715,15,sample_22,15,15,15,86,0.282,13.139,0.481,16.373,0.558,0.0,0.558,0.0,5TRV_med,1.570574
716,16,sample_23,16,16,16,86,0.543,8.701,0.609,14.908,0.337,0.093,0.43,0.0,5TRV_med,3.2615879
717,17,sample_24,17,17,17,86,0.79,3.157,0.732,8.387,0.291,0.209,0.5,0.0,5TRV_med,1.0102714
718,18,sample_25,18,18,18,86,0.943,0.912,0.81,4.122,0.663,0.0,0.663,0.0,5TRV_med,0.65958637
719,19,sample_26,19,19,19,86,0.752,3.508,0.762,7.904,0.628,0.128,0.756,0.0,5TRV_med,2.9567528
720,20,sample_27,20,20,20,86,0.755,2.541,0.755,6.934,0.64,0.0,0.64,0.0,5TRV_med,2.4144068
721,21,sample_28,21,21,21,86,0.536,4.142,0.527,14.361,0.442,0.0,0.442,0.0,5TRV_med,2.2129452
722,22,sample_29,22,22,22,86,0.873,1.938,0.846,5.877,0.721,0.0,0.721,0.0,5TRV_med,1.1223259
723,23,sample_3,23,23,23,86,0.738,2.856,0.642,9.65,0.151,0.302,0.453,0.0,5TRV_med,2.2826817
724,24,sample_30,24,24,24,86,0.806,1.971,0.757,9.121,0.535,0.116,0.651,0.0,5TRV_med,0.74274147
725,25,sample_31,25,25,25,86,0.508,4.941,0.658,8.163,0.605,0.0,0.605,0.0,5TRV_med,4.731888
726,26,sample_32,26,26,26,86,0.548,5.672,0.563,11.878,0.256,0.174,0.43,0.0,5TRV_med,3.1705933
727,27,sample_33,27,27,27,86,0.905,1.264,0.772,5.257,0.419,0.174,0.593,0.0,5TRV_med,0.34536904
728,28,sample_34,28,28,28,86,0.517,5.36,0.508,14.491,0.326,0.0,0.326,0.0,5TRV_med,3.6041443
729,29,sample_35,29,29,29,86,0.418,10.001,0.671,11.812,0.651,0.0,0.651,0.0,5TRV_med,5.049431
730,30,sample_36,30,30,30,86,0.688,2.897,0.689,9.398,0.674,0.0,0.674,0.0,5TRV_med,2.280249
731,31,sample_37,31,31,31,86,0.425,7.256,0.583,12.881,0.686,0.0,0.686,0.0,5TRV_med,2.7190528
732,32,sample_38,32,32,32,86,0.444,6.416,0.487,14.917,0.267,0.186,0.453,0.0,5TRV_med,2.6031497
733,33,sample_39,33,33,33,86,0.647,7.344,0.626,12.028,0.605,0.0,0.605,0.0,5TRV_med,4.157615
734,34,sample_4,34,34,34,86,0.64,3.162,0.643,10.088,0.488,0.058,0.547,0.0,5TRV_med,0.9286366
735,35,sample_40,35,35,35,86,0.782,2.177,0.659,9.53,0.337,0.093,0.43,0.0,5TRV_med,1.4746715
736,36,sample_41,36,36,36,86,0.654,4.5,0.583,12.444,0.593,0.0,0.593,0.0,5TRV_med,3.321839
737,37,sample_42,37,37,37,86,0.751,3.156,0.819,4.775,0.605,0.0,0.605,0.0,5TRV_med,1.8018531
738,38,sample_43,38,38,38,86,0.749,7.918,0.857,6.179,0.767,0.0,0.767,0.0,5TRV_med,5.4794602
739,39,sample_44,39,39,39,86,0.602,4.911,0.456,14.195,0.151,0.163,0.314,0.0,5TRV_med,1.0483624
740,40,sample_45,40,40,40,86,0.618,5.039,0.543,12.535,0.384,0.14,0.523,0.0,5TRV_med,3.243004
741,41,sample_46,41,41,41,86,0.537,5.367,0.565,12.799,0.442,0.116,0.558,0.0,5TRV_med,0.85097545
742,42,sample_47,42,42,42,86,0.406,8.547,0.543,12.84,0.616,0.0,0.616,0.0,5TRV_med,3.5096798
743,43,sample_48,43,43,43,86,0.625,6.044,0.568,13.971,0.395,0.0,0.395,0.0,5TRV_med,1.9063759
744,44,sample_49,44,44,44,86,0.574,4.61,0.584,12.771,0.523,0.047,0.57,0.0,5TRV_med,3.37703
745,45,sample_5,45,45,45,86,0.886,1.398,0.816,4.28,0.43,0.151,0.581,0.0,5TRV_med,1.1022273
746,46,sample_50,46,46,46,86,0.615,9.464,0.474,14.045,0.314,0.081,0.395,0.0,5TRV_med,0.9595306
747,47,sample_51,47,47,47,86,0.527,6.712,0.501,13.992,0.291,0.116,0.407,0.0,5TRV_med,2.3835683
748,48,sample_52,48,48,48,86,0.417,8.502,0.485,16.626,0.465,0.0,0.465,0.0,5TRV_med,4.109764
749,49,sample_53,49,49,49,86,0.705,3.336,0.67,9.037,0.291,0.093,0.384,0.0,5TRV_med,1.2982932
750,50,sample_54,50,50,50,86,0.305,11.879,0.553,13.571,0.384,0.047,0.43,0.0,5TRV_med,2.4381409
751,51,sample_55,51,51,51,86,0.851,1.639,0.651,10.058,0.43,0.14,0.57,0.0,5TRV_med,0.6509058
752,52,sample_56,52,52,52,86,0.606,8.461,0.676,8.23,0.605,0.0,0.605,0.0,5TRV_med,4.18632
753,53,sample_57,53,53,53,86,0.398,6.868,0.738,8.927,0.57,0.0,0.57,0.0,5TRV_med,4.8056345
754,54,sample_58,54,54,54,86,0.9,1.221,0.8,4.921,0.372,0.14,0.512,0.0,5TRV_med,0.77751243
755,55,sample_59,98,98,98,86,0.872,1.992,0.817,4.681,0.616,0.0,0.616,0.0,5TRV_med,1.0457366
756,56,sample_6,98,98,98,86,0.896,1.282,0.791,4.339,0.593,0.0,0.593,0.0,5TRV_med,0.6551409
757,57,sample_60,55,55,55,86,0.394,5.905,0.556,12.237,0.733,0.0,0.733,0.0,5TRV_med,4.166955
758,58,sample_61,56,56,56,86,0.554,5.368,0.723,7.756,0.581,0.116,0.698,0.0,5TRV_med,1.3902693
759,59,sample_62,57,57,57,86,0.792,2.193,0.823,5.357,0.372,0.244,0.616,0.0,5TRV_med,0.7881532
760,60,sample_63,58,58,58,86,0.336,11.262,0.465,15.644,0.674,0.0,0.674,0.0,5TRV_med,4.9842486
761,61,sample_64,59,59,59,86,0.469,14.233,0.588,18.657,0.372,0.0,0.372,0.0,5TRV_med,2.7338867
762,62,sample_65,60,60,60,86,0.667,5.241,0.677,8.49,0.535,0.0,0.535,0.0,5TRV_med,3.3159497
763,63,sample_66,61,61,61,86,0.809,2.525,0.82,5.914,0.756,0.0,0.756,0.0,5TRV_med,2.871097
764,64,sample_67,62,62,62,86,0.547,3.929,0.608,9.726,0.384,0.116,0.5,0.0,5TRV_med,1.3499118
765,65,sample_68,63,63,63,86,0.607,3.943,0.579,13.585,0.535,0.0,0.535,0.0,5TRV_med,2.897741
766,66,sample_69,64,64,64,86,0.516,5.833,0.672,10.049,0.628,0.0,0.628,0.0,5TRV_med,2.6250858
767,67,sample_7,65,65,65,86,0.676,4.17,0.613,12.968,0.256,0.105,0.36,0.0,5TRV_med,1.5212613
768,68,sample_70,66,66,66,86,0.821,3.502,0.839,3.642,0.698,0.0,0.698,0.0,5TRV_med,0.89484996
769,69,sample_71,67,67,67,86,0.865,1.408,0.736,6.028,0.64,0.058,0.698,0.0,5TRV_med,1.2654877
770,70,sample_72,68,68,68,86,0.929,1.062,0.818,4.631,0.442,0.163,0.605,0.0,5TRV_med,0.461077
771,71,sample_73,69,69,69,86,0.724,4.332,0.73,7.89,0.14,0.14,0.279,0.0,5TRV_med,2.6951404
772,72,sample_74,70,70,70,86,0.27,10.561,0.509,13.112,0.384,0.221,0.605,0.0,5TRV_med,4.963376
773,73,sample_75,71,71,71,86,0.309,10.345,0.434,17.319,0.267,0.151,0.419,0.0,5TRV_med,1.7130517
774,74,sample_76,72,72,72,86,0.645,3.35,0.538,11.677,0.093,0.186,0.279,0.0,5TRV_med,3.709562
775,75,sample_77,73,73,73,86,0.734,3.666,0.721,7.403,0.477,0.07,0.547,0.0,5TRV_med,1.3679234
776,76,sample_78,74,74,74,86,0.71,3.41,0.792,5.442,0.256,0.163,0.419,0.0,5TRV_med,1.6530832
777,77,sample_79,75,75,75,86,0.909,1.101,0.822,3.623,0.477,0.163,0.64,0.0,5TRV_med,0.73073953
778,78,sample_8,76,76,76,86,0.502,7.763,0.821,6.165,0.814,0.0,0.814,0.0,5TRV_med,4.933031
779,79,sample_80,77,77,77,86,0.307,8.792,0.433,15.42,0.233,0.105,0.337,0.0,5TRV_med,3.9947276
780,80,sample_81,78,78,78,86,0.337,9.233,0.413,15.696,0.233,0.105,0.337,0.0,5TRV_med,3.661403
781,81,sample_82,79,79,79,86,0.764,2.288,0.577,11.304,0.256,0.047,0.302,0.0,5TRV_med,1.1747684
782,82,sample_83,80,80,80,86,0.523,4.039,0.643,9.566,0.488,0.163,0.651,0.0,5TRV_med,2.4462585
783,83,sample_84,81,81,81,86,0.285,10.796,0.484,14.487,0.128,0.07,0.198,0.0,5TRV_med,4.5367527
784,84,sample_85,82,82,82,86,0.642,4.178,0.72,7.286,0.733,0.0,0.733,0.0,5TRV_med,3.0746453
785,85,sample_86,83,83,83,86,0.695,3.871,0.665,9.513,0.151,0.349,0.5,0.0,5TRV_med,2.5362985
786,86,sample_87,84,84,84,86,0.499,5.344,0.385,16.472,0.128,0.0,0.128,0.0,5TRV_med,4.1837487
787,87,sample_88,85,85,85,86,0.477,7.792,0.67,10.539,0.5,0.105,0.605,0.0,5TRV_med,2.1020663
788,88,sample_89,86,86,86,86,0.763,2.293,0.795,5.549,0.419,0.163,0.581,0.0,5TRV_med,0.43621066
789,89,sample_9,87,87,87,86,0.685,4.471,0.707,7.525,0.407,0.0,0.407,0.0,5TRV_med,1.0119069
790,90,sample_90,88,88,88,86,0.318,8.613,0.436,17.336,0.267,0.0,0.267,0.0,5TRV_med,2.9149365
791,91,sample_91,89,89,89,86,0.667,4.761,0.603,10.863,0.57,0.0,0.57,0.0,5TRV_med,2.6253047
792,92,sample_92,90,90,90,86,0.671,4.599,0.656,10.095,0.547,0.0,0.547,0.0,5TRV_med,2.843156
793,93,sample_93,91,91,91,86,0.869,1.374,0.815,5.795,0.384,0.105,0.488,0.0,5TRV_med,0.78935903
794,94,sample_94,92,92,92,86,0.33,9.517,0.583,11.622,0.314,0.0,0.314,0.0,5TRV_med,3.240427
795,95,sample_95,93,93,93,86,0.443,8.335,0.717,15.314,0.314,0.14,0.453,0.0,5TRV_med,3.9727328
796,96,sample_96,94,94,94,86,0.545,5.061,0.776,11.725,0.767,0.0,0.767,0.0,5TRV_med,3.8988774
797,97,sample_97,95,95,95,86,0.492,5.78,0.493,13.486,0.558,0.105,0.663,0.0,5TRV_med,2.6589417
798,98,sample_98,96,96,96,86,0.87,1.55,0.738,11.448,0.698,0.0,0.698,0.0,5TRV_med,1.2352964
799,99,sample_99,97,97,97,86,0.75,2.504,0.618,9.952,0.535,0.0,0.535,0.0,5TRV_med,1.016127
800,0,sample_0,0,0,0,48,0.697,3.767,0.566,10.541,0.396,0.0,0.396,0.0,6E6R_short,0.59025747
801,1,sample_1,96,97,97,48,0.472,5.472,0.781,6.586,0.708,0.0,0.708,0.0,6E6R_short,0.6170729
802,2,sample_10,1,1,1,48,0.368,9.193,0.533,10.625,0.271,0.0,0.271,0.0,6E6R_short,0.83034086
803,3,sample_11,2,2,2,48,0.425,5.278,0.654,8.815,0.521,0.0,0.521,0.0,6E6R_short,1.7040179
804,4,sample_12,3,3,3,48,0.45,5.727,0.781,9.41,0.625,0.0,0.625,0.0,6E6R_short,1.4646544
805,5,sample_13,4,4,4,48,0.76,1.529,0.786,5.288,0.604,0.0,0.604,0.0,6E6R_short,0.7716453
806,6,sample_14,5,5,5,48,0.416,6.02,0.68,11.283,0.688,0.0,0.688,0.0,6E6R_short,3.646381
807,7,sample_15,6,6,6,48,0.394,6.092,0.663,9.977,0.417,0.0,0.417,0.0,6E6R_short,3.2325475
808,8,sample_16,7,7,7,48,0.831,1.735,0.777,4.381,0.125,0.375,0.5,0.0,6E6R_short,0.5041698
809,9,sample_17,8,8,8,48,0.822,1.139,0.746,5.084,0.688,0.0,0.688,0.0,6E6R_short,0.620669
810,10,sample_18,9,9,9,48,0.543,4.521,0.697,7.077,0.521,0.0,0.521,0.0,6E6R_short,0.7000306
811,11,sample_19,10,10,10,48,0.608,3.286,0.636,9.484,0.354,0.083,0.438,0.0,6E6R_short,0.33714277
812,12,sample_2,11,11,11,48,0.693,2.607,0.799,7.276,0.708,0.0,0.708,0.0,6E6R_short,0.56727713
813,13,sample_20,12,12,12,48,0.893,0.804,0.812,4.057,0.125,0.271,0.396,0.0,6E6R_short,0.37498468
814,14,sample_21,13,13,13,48,0.799,1.253,0.908,2.186,0.146,0.354,0.5,0.0,6E6R_short,0.5179973
815,15,sample_22,14,14,14,48,0.597,2.611,0.616,9.204,0.5,0.0,0.5,0.0,6E6R_short,0.62279713
816,16,sample_23,15,15,15,48,0.925,0.666,0.753,4.907,0.688,0.0,0.688,0.0,6E6R_short,0.5911289
817,17,sample_24,16,16,16,48,0.747,1.515,0.665,8.59,0.688,0.0,0.688,0.0,6E6R_short,1.1860881
818,18,sample_25,17,17,17,48,0.289,8.043,0.492,15.428,0.188,0.0,0.188,0.0,6E6R_short,1.5199836
819,19,sample_26,18,18,18,48,0.801,2.428,0.701,7.202,0.146,0.125,0.271,0.0,6E6R_short,0.5801925
820,20,sample_27,19,19,19,48,0.496,4.605,0.703,8.444,0.542,0.0,0.542,0.0,6E6R_short,1.1793672
821,21,sample_28,20,20,20,48,0.419,4.161,0.649,11.442,0.5,0.0,0.5,0.0,6E6R_short,0.88895196
822,22,sample_29,21,21,21,48,0.897,0.788,0.828,3.532,0.125,0.25,0.375,0.0,6E6R_short,0.3709177
823,23,sample_3,22,22,22,48,0.839,1.094,0.815,4.024,0.146,0.333,0.479,0.0,6E6R_short,0.6162438
824,24,sample_30,23,23,23,48,0.873,0.916,0.781,4.432,0.125,0.0,0.125,0.0,6E6R_short,0.1757463
825,25,sample_31,24,24,24,48,0.557,7.116,0.701,7.329,0.125,0.208,0.333,0.0,6E6R_short,0.4400459
826,26,sample_32,25,25,25,48,0.514,3.651,0.61,7.222,0.229,0.0,0.229,0.0,6E6R_short,2.7619402
827,27,sample_33,26,26,26,48,0.465,4.11,0.581,10.675,0.125,0.188,0.312,0.0,6E6R_short,0.4465673
828,28,sample_34,27,27,27,48,0.798,1.751,0.795,4.869,0.667,0.0,0.667,0.0,6E6R_short,0.5722729
829,29,sample_35,28,28,28,48,0.595,2.178,0.624,8.528,0.396,0.0,0.396,0.0,6E6R_short,0.6243618
830,30,sample_36,29,29,29,48,0.58,2.391,0.655,7.748,0.438,0.0,0.438,0.0,6E6R_short,0.28149393
831,31,sample_37,30,30,30,48,0.825,1.713,0.758,8.937,0.562,0.0,0.562,0.0,6E6R_short,0.36403203
832,32,sample_38,31,31,31,48,0.82,1.454,0.882,2.399,0.729,0.0,0.729,0.0,6E6R_short,0.4779362
833,33,sample_39,32,32,32,48,0.792,2.302,0.715,6.396,0.438,0.0,0.438,0.0,6E6R_short,0.2939309
834,34,sample_4,33,33,33,48,0.343,8.646,0.511,12.395,0.292,0.0,0.292,0.0,6E6R_short,1.441135
835,35,sample_40,34,34,34,48,0.687,2.691,0.685,7.731,0.125,0.188,0.312,0.0,6E6R_short,1.021973
836,36,sample_41,35,35,35,48,0.431,7.678,0.666,12.728,0.417,0.0,0.417,0.0,6E6R_short,1.8110764
837,37,sample_42,36,36,36,48,0.911,0.706,0.86,2.808,0.25,0.083,0.333,0.0,6E6R_short,0.4530345
838,38,sample_43,37,37,37,48,0.804,1.402,0.769,4.903,0.271,0.167,0.438,0.0,6E6R_short,1.1059437
839,39,sample_44,38,38,38,48,0.414,7.039,0.628,9.738,0.583,0.0,0.583,0.0,6E6R_short,1.5481875
840,40,sample_45,39,39,39,48,0.465,8.003,0.613,11.552,0.688,0.0,0.688,0.0,6E6R_short,0.4747312
841,41,sample_46,40,40,40,48,0.8,1.527,0.88,2.492,0.521,0.0,0.521,0.0,6E6R_short,0.62769735
842,42,sample_47,41,41,41,48,0.431,4.019,0.556,11.431,0.854,0.0,0.854,0.0,6E6R_short,2.0862947
843,43,sample_48,42,42,42,48,0.619,1.911,0.791,4.213,0.667,0.0,0.667,0.0,6E6R_short,0.34583533
844,44,sample_49,43,43,43,48,0.741,3.017,0.741,5.34,0.125,0.083,0.208,0.0,6E6R_short,0.54049534
845,45,sample_5,44,44,44,48,0.501,3.474,0.705,9.553,0.479,0.0,0.479,0.0,6E6R_short,1.1932607
846,46,sample_50,45,45,45,48,0.87,0.917,0.866,3.076,0.625,0.0,0.625,0.0,6E6R_short,0.3943463
847,47,sample_51,46,46,46,48,0.691,2.019,0.731,7.677,0.688,0.0,0.688,0.0,6E6R_short,0.5864378
848,48,sample_52,47,47,47,48,0.847,1.302,0.755,5.923,0.125,0.25,0.375,0.0,6E6R_short,0.45935446
849,49,sample_53,48,48,48,48,0.526,4.242,0.747,6.457,0.562,0.0,0.562,0.0,6E6R_short,1.321751
850,50,sample_54,49,49,49,48,0.381,5.316,0.599,11.076,0.458,0.188,0.646,0.0,6E6R_short,1.5847824
851,51,sample_55,50,50,50,48,0.706,2.213,0.694,8.369,0.646,0.0,0.646,0.0,6E6R_short,0.5983621
852,52,sample_56,51,51,51,48,0.778,1.237,0.753,5.852,0.521,0.0,0.521,0.0,6E6R_short,0.93174183
853,53,sample_57,52,52,52,48,0.684,4.968,0.767,6.189,0.521,0.0,0.521,0.0,6E6R_short,0.7540938
854,54,sample_58,53,53,53,48,0.521,6.768,0.631,10.066,0.375,0.0,0.375,0.0,6E6R_short,0.8998262
855,55,sample_59,54,54,54,48,0.519,5.303,0.591,10.477,0.354,0.0,0.354,0.0,6E6R_short,1.2860541
856,56,sample_6,55,55,55,48,0.511,4.707,0.551,12.36,0.375,0.0,0.375,0.0,6E6R_short,0.5699684
857,57,sample_60,56,56,56,48,0.476,4.054,0.755,10.397,0.833,0.0,0.833,0.0,6E6R_short,1.7183439
858,58,sample_61,57,57,57,48,0.579,4.523,0.612,11.346,0.312,0.0,0.312,0.0,6E6R_short,0.50311565
859,59,sample_62,58,58,58,48,0.459,6.324,0.57,10.401,0.146,0.188,0.333,0.0,6E6R_short,1.804644
860,60,sample_63,59,59,59,48,0.375,6.498,0.774,7.662,0.583,0.0,0.583,0.0,6E6R_short,0.6015139
861,61,sample_64,60,60,60,48,0.565,2.385,0.622,9.837,0.521,0.0,0.521,0.0,6E6R_short,0.8198897
862,62,sample_65,61,61,61,48,0.851,0.983,0.866,2.976,0.771,0.0,0.771,0.0,6E6R_short,0.33301312
863,63,sample_66,62,62,62,48,0.886,0.867,0.838,2.982,0.125,0.375,0.5,0.0,6E6R_short,0.52046824
864,64,sample_67,63,63,63,48,0.706,1.907,0.738,5.449,0.542,0.0,0.542,0.0,6E6R_short,0.55985034
865,65,sample_68,64,64,64,48,0.322,9.723,0.617,16.034,0.146,0.0,0.146,0.0,6E6R_short,1.703586
866,66,sample_69,65,65,65,48,0.327,4.497,0.548,11.748,0.479,0.0,0.479,0.0,6E6R_short,0.8093201
867,67,sample_7,66,66,66,48,0.543,5.17,0.606,10.445,0.479,0.0,0.479,0.0,6E6R_short,2.228675
868,68,sample_70,96,67,67,48,0.63,3.729,0.809,5.501,0.604,0.0,0.604,0.0,6E6R_short,0.7418148
869,69,sample_71,67,68,68,48,0.846,1.109,0.707,7.584,0.646,0.0,0.646,0.0,6E6R_short,0.86760694
870,70,sample_72,68,69,69,48,0.309,7.974,0.647,10.66,0.562,0.0,0.562,0.0,6E6R_short,1.6212438
871,71,sample_73,69,70,70,48,0.276,11.62,0.648,12.79,0.479,0.0,0.479,0.0,6E6R_short,0.5693452
872,72,sample_74,70,71,71,48,0.588,3.918,0.728,10.298,0.625,0.0,0.625,0.0,6E6R_short,1.4607586
873,73,sample_75,71,72,72,48,0.359,6.055,0.59,11.394,0.417,0.0,0.417,0.0,6E6R_short,1.9684907
874,74,sample_76,72,73,73,48,0.408,6.605,0.692,11.941,0.417,0.0,0.417,0.0,6E6R_short,1.107033
875,75,sample_77,73,74,74,48,0.518,5.016,0.67,9.886,0.5,0.0,0.5,0.0,6E6R_short,0.51012
876,76,sample_78,74,75,75,48,0.741,2.23,0.778,6.203,0.625,0.083,0.708,0.0,6E6R_short,1.2753769
877,77,sample_79,75,76,76,48,0.711,1.885,0.745,5.733,0.125,0.167,0.292,0.0,6E6R_short,0.29449633
878,78,sample_8,76,77,77,48,0.805,3.259,0.765,5.374,0.438,0.0,0.438,0.0,6E6R_short,0.4011033
879,79,sample_80,77,78,78,48,0.668,2.068,0.73,5.378,0.125,0.125,0.25,0.0,6E6R_short,0.6779433
880,80,sample_81,78,79,79,48,0.55,5.417,0.556,12.174,0.146,0.0,0.146,0.0,6E6R_short,0.5723989
881,81,sample_82,79,80,80,48,0.607,4.507,0.724,6.498,0.458,0.0,0.458,0.0,6E6R_short,1.1359853
882,82,sample_83,96,97,97,48,0.502,17.1,0.864,5.264,0.812,0.0,0.812,0.0,6E6R_short,0.621605
883,83,sample_84,80,81,81,48,0.486,3.677,0.79,5.665,0.708,0.0,0.708,0.0,6E6R_short,1.4841237
884,84,sample_85,81,82,82,48,0.788,1.798,0.644,9.341,0.125,0.25,0.375,0.0,6E6R_short,0.44167268
885,85,sample_86,82,83,83,48,0.928,0.625,0.908,2.031,0.708,0.0,0.708,0.0,6E6R_short,0.37323472
886,86,sample_87,83,84,84,48,0.724,1.516,0.883,2.285,0.521,0.0,0.521,0.0,6E6R_short,0.5453857
887,87,sample_88,84,85,85,48,0.687,2.167,0.701,7.083,0.354,0.125,0.479,0.0,6E6R_short,0.39306805
888,88,sample_89,95,96,96,48,0.758,1.447,0.743,4.805,0.646,0.0,0.646,0.0,6E6R_short,1.1189274
889,89,sample_9,85,86,86,48,0.315,6.018,0.503,12.578,0.125,0.083,0.208,0.0,6E6R_short,0.6331548
890,90,sample_90,86,87,87,48,0.701,1.82,0.832,3.642,0.146,0.188,0.333,0.0,6E6R_short,0.5470682
891,91,sample_91,87,88,88,48,0.548,2.847,0.796,9.498,0.792,0.0,0.792,0.0,6E6R_short,2.2768764
892,92,sample_92,88,89,89,48,0.796,1.219,0.674,7.502,0.125,0.25,0.375,0.0,6E6R_short,0.6126473
893,93,sample_93,89,90,90,48,0.582,2.51,0.706,6.543,0.438,0.0,0.438,0.0,6E6R_short,0.5862892
894,94,sample_94,90,91,91,48,0.599,2.865,0.644,9.357,0.104,0.271,0.375,0.0,6E6R_short,0.68587077
895,95,sample_95,95,96,96,48,0.923,0.651,0.888,2.087,0.625,0.0,0.625,0.0,6E6R_short,0.41378346
896,96,sample_96,91,92,92,48,0.513,4.338,0.674,9.001,0.458,0.0,0.458,0.0,6E6R_short,0.6115446
897,97,sample_97,92,93,93,48,0.478,4.193,0.801,4.282,0.646,0.0,0.646,0.0,6E6R_short,2.8479378
898,98,sample_98,93,94,94,48,0.78,1.472,0.721,5.889,0.375,0.0,0.375,0.0,6E6R_short,0.588707
899,99,sample_99,94,95,95,48,0.656,2.122,0.772,7.057,0.688,0.0,0.688,0.0,6E6R_short,1.0898817
900,0,sample_0,0,0,0,78,0.658,3.623,0.533,13.185,0.333,0.128,0.462,0.0,6E6R_med,0.27131698
901,1,sample_1,1,1,1,78,0.536,4.512,0.671,10.072,0.679,0.0,0.679,0.0,6E6R_med,1.5202702
902,2,sample_10,2,2,2,78,0.903,1.09,0.864,2.911,0.5,0.0,0.5,0.0,6E6R_med,0.39959607
903,3,sample_11,3,3,3,78,0.448,7.535,0.547,13.489,0.308,0.205,0.513,0.0,6E6R_med,4.13801
904,4,sample_12,4,4,4,78,0.889,1.188,0.805,3.854,0.526,0.0,0.526,0.0,6E6R_med,0.60503644
905,5,sample_13,5,5,5,78,0.776,2.33,0.747,7.162,0.615,0.0,0.615,0.0,6E6R_med,0.61040264
906,6,sample_14,6,6,6,78,0.77,2.241,0.707,7.612,0.5,0.0,0.5,0.0,6E6R_med,0.3881775
907,7,sample_15,7,7,7,78,0.704,3.457,0.675,7.598,0.167,0.115,0.282,0.0,6E6R_med,0.31544274
908,8,sample_16,8,8,8,78,0.698,2.921,0.797,4.378,0.577,0.0,0.577,0.0,6E6R_med,0.66382027
909,9,sample_17,9,9,9,78,0.906,1.1,0.836,3.784,0.538,0.0,0.538,0.0,6E6R_med,0.4559748
910,10,sample_18,10,10,10,78,0.368,8.159,0.432,14.381,0.167,0.0,0.167,0.0,6E6R_med,1.4976318
911,11,sample_19,11,11,11,78,0.549,8.27,0.573,11.238,0.077,0.244,0.321,0.0,6E6R_med,0.92392224
912,12,sample_2,12,12,12,78,0.725,2.526,0.596,10.95,0.628,0.0,0.628,0.0,6E6R_med,0.6631194
913,13,sample_20,13,13,13,78,0.67,4.775,0.598,10.874,0.462,0.0,0.462,0.0,6E6R_med,0.5344489
914,14,sample_21,14,14,14,78,0.535,4.797,0.5,13.326,0.0,0.09,0.09,0.0,6E6R_med,4.429776
915,15,sample_22,15,15,15,78,0.709,2.582,0.644,8.094,0.077,0.321,0.397,0.0,6E6R_med,0.53283924
916,16,sample_23,16,16,16,78,0.484,11.142,0.699,15.014,0.692,0.0,0.692,0.0,6E6R_med,1.7000301
917,17,sample_24,17,17,17,78,0.71,3.01,0.769,5.682,0.321,0.205,0.526,0.0,6E6R_med,0.7443577
918,18,sample_25,18,18,18,78,0.546,3.762,0.555,11.468,0.487,0.0,0.487,0.0,6E6R_med,1.483633
919,19,sample_26,19,19,19,78,0.564,5.186,0.727,8.985,0.577,0.0,0.577,0.0,6E6R_med,0.6161463
920,20,sample_27,20,20,20,78,0.722,2.386,0.836,4.014,0.679,0.0,0.679,0.0,6E6R_med,1.2636204
921,21,sample_28,21,21,21,78,0.745,2.054,0.702,6.925,0.628,0.0,0.628,0.0,6E6R_med,0.34961998
922,22,sample_29,22,22,22,78,0.437,7.512,0.463,14.08,0.231,0.0,0.231,0.0,6E6R_med,0.54124635
923,23,sample_3,23,23,23,78,0.786,2.297,0.735,6.414,0.346,0.218,0.564,0.0,6E6R_med,1.8211279
924,24,sample_30,24,24,24,78,0.807,3.398,0.656,8.415,0.397,0.051,0.449,0.0,6E6R_med,1.0648283
925,25,sample_31,25,25,25,78,0.848,1.88,0.732,6.079,0.231,0.282,0.513,0.0,6E6R_med,0.62909395
926,26,sample_32,26,26,26,78,0.676,3.715,0.62,9.957,0.372,0.0,0.372,0.0,6E6R_med,0.4770467
927,27,sample_33,27,27,27,78,0.692,2.684,0.526,12.143,0.295,0.051,0.346,0.0,6E6R_med,1.0331277
928,28,sample_34,28,28,28,78,0.88,1.273,0.677,7.333,0.538,0.0,0.538,0.0,6E6R_med,1.3172405
929,29,sample_35,29,29,29,78,0.32,10.34,0.51,20.798,0.154,0.0,0.154,0.0,6E6R_med,4.2599454
930,30,sample_36,30,30,30,78,0.421,4.74,0.56,14.844,0.397,0.051,0.449,0.0,6E6R_med,0.43497896
931,31,sample_37,98,98,98,78,0.692,3.262,0.777,8.343,0.692,0.0,0.692,0.0,6E6R_med,2.671973
932,32,sample_38,31,31,31,78,0.622,3.652,0.613,9.951,0.628,0.0,0.628,0.0,6E6R_med,0.5107623
933,33,sample_39,32,32,32,78,0.639,3.894,0.69,8.609,0.795,0.0,0.795,0.0,6E6R_med,2.6191478
934,34,sample_4,33,33,33,78,0.346,11.398,0.429,14.568,0.154,0.179,0.333,0.0,6E6R_med,5.7165184
935,35,sample_40,34,34,34,78,0.364,9.485,0.506,14.707,0.179,0.051,0.231,0.0,6E6R_med,2.9022505
936,36,sample_41,35,35,35,78,0.652,3.691,0.615,11.728,0.667,0.0,0.667,0.0,6E6R_med,1.419065
937,37,sample_42,36,36,36,78,0.783,2.54,0.711,11.243,0.59,0.0,0.59,0.0,6E6R_med,0.36067966
938,38,sample_43,37,37,37,78,0.77,1.938,0.567,11.382,0.077,0.218,0.295,0.0,6E6R_med,0.44892386
939,39,sample_44,38,38,38,78,0.413,6.66,0.466,14.732,0.103,0.141,0.244,0.0,6E6R_med,1.5937256
940,40,sample_45,39,39,39,78,0.445,5.481,0.481,13.643,0.218,0.154,0.372,0.0,6E6R_med,0.6617718
941,41,sample_46,40,40,40,78,0.432,8.185,0.636,16.522,0.744,0.0,0.744,0.0,6E6R_med,2.4382868
942,42,sample_47,41,41,41,78,0.275,8.12,0.451,15.919,0.308,0.103,0.41,0.0,6E6R_med,1.0979012
943,43,sample_48,42,42,42,78,0.676,4.077,0.652,8.599,0.231,0.0,0.231,0.0,6E6R_med,1.3017365
944,44,sample_49,43,43,43,78,0.478,6.105,0.464,14.193,0.333,0.103,0.436,0.0,6E6R_med,5.8222256
945,45,sample_5,44,44,44,78,0.614,4.339,0.644,14.485,0.474,0.0,0.474,0.0,6E6R_med,1.5324703
946,46,sample_50,45,45,45,78,0.329,8.009,0.47,14.686,0.385,0.0,0.385,0.0,6E6R_med,0.8647241
947,47,sample_51,46,46,46,78,0.301,8.558,0.352,16.334,0.0,0.064,0.064,0.0,6E6R_med,4.7262487
948,48,sample_52,47,47,47,78,0.824,2.029,0.744,5.938,0.295,0.231,0.526,0.0,6E6R_med,1.3757368
949,49,sample_53,48,48,48,78,0.751,2.407,0.565,11.865,0.256,0.0,0.256,0.0,6E6R_med,0.5690729
950,50,sample_54,49,49,49,78,0.876,1.625,0.776,4.96,0.244,0.179,0.423,0.0,6E6R_med,0.69063646
951,51,sample_55,50,50,50,78,0.754,1.929,0.779,8.994,0.244,0.167,0.41,0.0,6E6R_med,0.6112802
952,52,sample_56,51,51,51,78,0.876,1.355,0.805,4.812,0.551,0.0,0.551,0.0,6E6R_med,0.8857512
953,53,sample_57,52,52,52,78,0.624,4.385,0.834,4.375,0.692,0.064,0.756,0.0,6E6R_med,1.6125813
954,54,sample_58,53,53,53,78,0.87,1.308,0.754,7.391,0.436,0.0,0.436,0.0,6E6R_med,1.1007744
955,55,sample_59,54,54,54,78,0.387,9.378,0.484,16.133,0.372,0.0,0.372,0.0,6E6R_med,0.81143415
956,56,sample_6,55,55,55,78,0.312,8.9,0.669,13.772,0.538,0.051,0.59,0.0,6E6R_med,1.2832073
957,57,sample_60,56,56,56,78,0.82,1.575,0.734,8.607,0.654,0.0,0.654,0.0,6E6R_med,0.6093728
958,58,sample_61,57,57,57,78,0.702,5.672,0.542,12.402,0.436,0.051,0.487,0.0,6E6R_med,0.40301812
959,59,sample_62,58,58,58,78,0.629,4.782,0.752,12.637,0.808,0.0,0.808,0.0,6E6R_med,0.32630527
960,60,sample_63,59,59,59,78,0.879,1.443,0.89,2.478,0.59,0.0,0.59,0.0,6E6R_med,0.5233795
961,61,sample_64,60,60,60,78,0.544,4.903,0.532,11.99,0.679,0.0,0.679,0.0,6E6R_med,1.2817976
962,62,sample_65,98,98,98,78,0.884,1.218,0.872,3.847,0.782,0.0,0.782,0.0,6E6R_med,0.49404237
963,63,sample_66,61,61,61,78,0.904,1.536,0.831,3.647,0.564,0.0,0.564,0.0,6E6R_med,0.3008462
964,64,sample_67,62,62,62,78,0.405,9.067,0.606,18.144,0.667,0.0,0.667,0.0,6E6R_med,0.6245215
965,65,sample_68,63,63,63,78,0.808,2.305,0.702,10.235,0.487,0.051,0.538,0.0,6E6R_med,0.82559294
966,66,sample_69,64,64,64,78,0.89,1.174,0.858,3.081,0.641,0.0,0.641,0.0,6E6R_med,0.5957206
967,67,sample_7,65,65,65,78,0.621,7.945,0.68,9.891,0.603,0.0,0.603,0.0,6E6R_med,1.5598047
968,68,sample_70,66,66,66,78,0.638,5.652,0.604,11.706,0.256,0.167,0.423,0.0,6E6R_med,0.62777615
969,69,sample_71,67,67,67,78,0.558,6.139,0.687,8.667,0.423,0.0,0.423,0.0,6E6R_med,1.8767817
970,70,sample_72,68,68,68,78,0.499,4.475,0.413,15.14,0.09,0.051,0.141,0.0,6E6R_med,0.67780375
971,71,sample_73,69,69,69,78,0.912,1.026,0.833,3.123,0.487,0.0,0.487,0.0,6E6R_med,0.30204126
972,72,sample_74,70,70,70,78,0.594,4.952,0.662,9.055,0.436,0.154,0.59,0.0,6E6R_med,1.4794619
973,73,sample_75,71,71,71,78,0.587,4.992,0.581,11.95,0.538,0.0,0.538,0.0,6E6R_med,1.7924283
974,74,sample_76,72,72,72,78,0.507,3.789,0.528,11.975,0.346,0.218,0.564,0.0,6E6R_med,1.5423597
975,75,sample_77,73,73,73,78,0.848,1.606,0.887,2.549,0.667,0.0,0.667,0.0,6E6R_med,0.4819176
976,76,sample_78,74,74,74,78,0.422,9.833,0.531,12.679,0.321,0.0,0.321,0.0,6E6R_med,0.60111773
977,77,sample_79,75,75,75,78,0.701,2.763,0.714,9.857,0.603,0.0,0.603,0.0,6E6R_med,0.9122979
978,78,sample_8,76,76,76,78,0.674,2.868,0.757,6.903,0.077,0.282,0.359,0.0,6E6R_med,0.52945065
979,79,sample_80,77,77,77,78,0.896,1.225,0.761,5.696,0.782,0.0,0.782,0.0,6E6R_med,0.59323555
980,80,sample_81,78,78,78,78,0.824,1.911,0.644,9.936,0.423,0.0,0.423,0.0,6E6R_med,0.7532556
981,81,sample_82,79,79,79,78,0.841,1.513,0.727,6.531,0.154,0.308,0.462,0.0,6E6R_med,0.709911
982,82,sample_83,80,80,80,78,0.705,2.309,0.739,6.185,0.372,0.115,0.487,0.0,6E6R_med,0.3491099
983,83,sample_84,81,81,81,78,0.811,1.781,0.782,6.667,0.09,0.321,0.41,0.0,6E6R_med,0.5937461
984,84,sample_85,82,82,82,78,0.535,4.313,0.424,14.6,0.077,0.256,0.333,0.0,6E6R_med,0.70463324
985,85,sample_86,83,83,83,78,0.283,11.226,0.382,15.641,0.0,0.218,0.218,0.0,6E6R_med,5.6884522
986,86,sample_87,84,84,84,78,0.796,2.024,0.76,6.647,0.333,0.179,0.513,0.0,6E6R_med,1.1208371
987,87,sample_88,85,85,85,78,0.711,5.57,0.766,8.383,0.141,0.308,0.449,0.0,6E6R_med,0.48541775
988,88,sample_89,86,86,86,78,0.734,3.396,0.614,10.686,0.346,0.064,0.41,0.0,6E6R_med,1.5380954
989,89,sample_9,87,87,87,78,0.851,1.484,0.719,6.031,0.423,0.064,0.487,0.0,6E6R_med,0.40371844
990,90,sample_90,88,88,88,78,0.663,2.863,0.696,8.506,0.577,0.0,0.577,0.0,6E6R_med,0.4722937
991,91,sample_91,89,89,89,78,0.593,5.483,0.557,11.519,0.218,0.167,0.385,0.0,6E6R_med,0.60775423
992,92,sample_92,90,90,90,78,0.512,6.867,0.706,10.073,0.628,0.0,0.628,0.0,6E6R_med,1.0440375
993,93,sample_93,91,91,91,78,0.765,3.79,0.803,5.146,0.641,0.0,0.641,0.0,6E6R_med,1.4053303
994,94,sample_94,92,92,92,78,0.498,6.087,0.561,11.628,0.372,0.0,0.372,0.0,6E6R_med,0.70038605
995,95,sample_95,93,93,93,78,0.66,2.898,0.588,11.652,0.551,0.0,0.551,0.0,6E6R_med,0.562593
996,96,sample_96,94,94,94,78,0.75,2.115,0.709,6.377,0.321,0.154,0.474,0.0,6E6R_med,0.9151258
997,97,sample_97,95,95,95,78,0.395,7.789,0.56,11.862,0.654,0.0,0.654,0.0,6E6R_med,2.9208994
998,98,sample_98,96,96,96,78,0.454,5.854,0.513,16.176,0.41,0.0,0.41,0.0,6E6R_med,4.4578185
999,99,sample_99,97,97,97,78,0.736,2.38,0.59,10.937,0.256,0.231,0.487,0.0,6E6R_med,0.7336998
1000,0,sample_0,53,71,65,50,0.881,0.923,0.906,2.489,0.8,0.0,0.8,0.0,6EXZ_short,0.29935995
1001,1,sample_1,53,72,70,50,0.876,1.016,0.853,3.207,0.64,0.0,0.64,0.0,6EXZ_short,0.3637221
1002,2,sample_10,53,71,65,50,0.733,1.866,0.901,2.968,0.8,0.0,0.8,0.0,6EXZ_short,0.5979537
1003,3,sample_11,53,71,65,50,0.751,2.854,0.849,3.417,0.8,0.0,0.8,0.0,6EXZ_short,0.47923294
1004,4,sample_12,0,0,0,50,0.903,0.822,0.905,1.954,0.7,0.0,0.7,0.0,6EXZ_short,0.33309412
1005,5,sample_13,1,1,1,50,0.682,2.545,0.841,3.344,0.66,0.0,0.66,0.0,6EXZ_short,0.91627336
1006,6,sample_14,53,2,2,50,0.332,7.006,0.759,10.434,0.58,0.0,0.58,0.0,6EXZ_short,3.3426015
1007,7,sample_15,2,3,3,50,0.674,1.906,0.834,4.516,0.48,0.0,0.48,0.0,6EXZ_short,0.8545173
1008,8,sample_16,53,74,4,50,0.797,1.369,0.813,5.052,0.76,0.0,0.76,0.0,6EXZ_short,0.4933847
1009,9,sample_17,3,4,5,50,0.872,1.117,0.776,4.288,0.2,0.08,0.28,0.0,6EXZ_short,1.2755895
1010,10,sample_18,4,5,6,50,0.851,1.028,0.893,2.359,0.66,0.0,0.66,0.0,6EXZ_short,0.28228062
1011,11,sample_19,52,63,62,50,0.9,0.858,0.848,3.568,0.62,0.0,0.62,0.0,6EXZ_short,0.4166158
1012,12,sample_2,52,69,68,50,0.918,0.69,0.878,2.297,0.8,0.0,0.8,0.0,6EXZ_short,0.4348448
1013,13,sample_20,53,65,64,50,0.947,0.548,0.903,2.507,0.76,0.0,0.76,0.0,6EXZ_short,0.37102512
1014,14,sample_21,5,6,7,50,0.676,2.347,0.663,8.124,0.52,0.0,0.52,0.0,6EXZ_short,1.0678298
1015,15,sample_22,53,67,66,50,0.653,2.599,0.848,3.384,0.72,0.0,0.72,0.0,6EXZ_short,0.64027506
1016,16,sample_23,6,7,8,50,0.722,2.593,0.719,9.083,0.5,0.0,0.5,0.0,6EXZ_short,0.2816265
1017,17,sample_24,7,8,9,50,0.696,1.883,0.687,6.95,0.2,0.26,0.46,0.0,6EXZ_short,1.5340216
1018,18,sample_25,8,9,10,50,0.623,2.257,0.736,7.435,0.54,0.0,0.54,0.0,6EXZ_short,1.5246947
1019,19,sample_26,9,10,11,50,0.364,5.747,0.535,13.389,0.32,0.0,0.32,0.0,6EXZ_short,1.9831586
1020,20,sample_27,53,11,71,50,0.889,0.831,0.928,1.744,0.66,0.0,0.66,0.0,6EXZ_short,0.4132468
1021,21,sample_28,53,71,65,50,0.605,2.374,0.862,4.174,0.82,0.0,0.82,0.0,6EXZ_short,0.40062708
1022,22,sample_29,53,65,64,50,0.86,1.268,0.888,2.84,0.66,0.0,0.66,0.0,6EXZ_short,0.31691563
1023,23,sample_3,10,12,12,50,0.888,0.868,0.826,3.592,0.5,0.0,0.5,0.0,6EXZ_short,0.37982473
1024,24,sample_30,53,13,13,50,0.821,1.792,0.83,4.633,0.64,0.0,0.64,0.0,6EXZ_short,1.8553798
1025,25,sample_31,53,74,69,50,0.955,0.501,0.924,1.728,0.72,0.0,0.72,0.0,6EXZ_short,0.32100323
1026,26,sample_32,52,63,62,50,0.793,1.702,0.85,3.366,0.66,0.0,0.66,0.0,6EXZ_short,0.33625683
1027,27,sample_33,11,14,14,50,0.742,1.659,0.867,2.54,0.52,0.0,0.52,0.0,6EXZ_short,0.486127
1028,28,sample_34,12,15,15,50,0.749,2.633,0.711,12.65,0.66,0.0,0.66,0.0,6EXZ_short,0.9210031
1029,29,sample_35,53,62,69,50,0.956,0.508,0.886,2.221,0.72,0.0,0.72,0.0,6EXZ_short,0.3310755
1030,30,sample_36,53,66,61,50,0.981,0.317,0.92,1.557,0.76,0.0,0.76,0.0,6EXZ_short,0.289386
1031,31,sample_37,13,16,16,50,0.456,8.384,0.735,5.393,0.62,0.0,0.62,0.0,6EXZ_short,2.540538
1032,32,sample_38,14,17,17,50,0.684,2.269,0.73,8.065,0.46,0.0,0.46,0.0,6EXZ_short,1.0238419
1033,33,sample_39,53,68,67,50,0.753,1.874,0.751,5.9,0.56,0.0,0.56,0.0,6EXZ_short,0.3129992
1034,34,sample_4,15,18,18,50,0.811,1.299,0.907,1.912,0.7,0.0,0.7,0.0,6EXZ_short,0.39675108
1035,35,sample_40,16,19,19,50,0.65,2.331,0.599,14.775,0.6,0.0,0.6,0.0,6EXZ_short,2.173675
1036,36,sample_41,17,20,20,50,0.588,3.617,0.891,3.495,0.82,0.0,0.82,0.0,6EXZ_short,1.2053902
1037,37,sample_42,53,73,71,50,0.942,0.569,0.93,1.527,0.7,0.0,0.7,0.0,6EXZ_short,0.3223008
1038,38,sample_43,18,21,21,50,0.378,8.787,0.605,12.488,0.4,0.0,0.4,0.0,6EXZ_short,1.4715675
1039,39,sample_44,53,70,22,50,0.947,0.552,0.924,1.766,0.72,0.0,0.72,0.0,6EXZ_short,0.30450127
1040,40,sample_45,53,71,65,50,0.885,1.068,0.901,2.759,0.78,0.0,0.78,0.0,6EXZ_short,0.37751177
1041,41,sample_46,19,22,23,50,0.462,5.868,0.729,10.226,0.68,0.0,0.68,0.0,6EXZ_short,1.5522656
1042,42,sample_47,20,23,24,50,0.499,3.066,0.84,4.374,0.66,0.0,0.66,0.0,6EXZ_short,0.8723839
1043,43,sample_48,53,73,71,50,0.894,0.814,0.905,2.147,0.72,0.0,0.72,0.0,6EXZ_short,0.48092276
1044,44,sample_49,53,67,66,50,0.667,4.982,0.862,4.65,0.64,0.0,0.64,0.0,6EXZ_short,0.36133873
1045,45,sample_5,21,24,25,50,0.928,0.652,0.889,2.08,0.68,0.0,0.68,0.0,6EXZ_short,0.30059195
1046,46,sample_50,53,68,67,50,0.877,1.368,0.896,2.86,0.66,0.0,0.66,0.0,6EXZ_short,0.29598203
1047,47,sample_51,53,62,69,50,0.751,2.518,0.916,2.048,0.76,0.0,0.76,0.0,6EXZ_short,0.27152038
1048,48,sample_52,22,25,26,50,0.92,0.781,0.921,1.831,0.44,0.0,0.44,0.0,6EXZ_short,0.6357645
1049,49,sample_53,53,26,27,50,0.938,0.593,0.93,1.53,0.74,0.0,0.74,0.0,6EXZ_short,0.41672722
1050,50,sample_54,23,27,28,50,0.859,1.185,0.769,5.661,0.5,0.0,0.5,0.0,6EXZ_short,0.69786334
1051,51,sample_55,24,28,29,50,0.848,1.235,0.789,4.665,0.66,0.0,0.66,0.0,6EXZ_short,0.67659265
1052,52,sample_56,25,29,30,50,0.682,2.414,0.786,5.581,0.5,0.0,0.5,0.0,6EXZ_short,0.78111994
1053,53,sample_57,53,66,61,50,0.963,0.447,0.922,1.508,0.76,0.0,0.76,0.0,6EXZ_short,0.30252656
1054,54,sample_58,26,30,31,50,0.901,1.054,0.906,2.192,0.76,0.0,0.76,0.0,6EXZ_short,0.6879305
1055,55,sample_59,27,31,32,50,0.689,3.068,0.675,8.09,0.58,0.0,0.58,0.0,6EXZ_short,1.6214076
1056,56,sample_6,28,32,33,50,0.862,0.967,0.871,2.693,0.66,0.0,0.66,0.0,6EXZ_short,0.2215658
1057,57,sample_60,53,73,71,50,0.928,0.675,0.93,1.505,0.68,0.0,0.68,0.0,6EXZ_short,0.2948482
1058,58,sample_61,29,33,34,50,0.803,1.465,0.774,4.205,0.68,0.0,0.68,0.0,6EXZ_short,0.45058545
1059,59,sample_62,53,72,70,50,0.759,5.012,0.848,4.251,0.68,0.0,0.68,0.0,6EXZ_short,1.434744
1060,60,sample_63,30,34,35,50,0.598,3.377,0.65,9.301,0.42,0.0,0.42,0.0,6EXZ_short,1.8925632
1061,61,sample_64,53,64,63,50,0.712,1.845,0.772,5.179,0.64,0.0,0.64,0.0,6EXZ_short,0.28516275
1062,62,sample_65,31,35,36,50,0.449,3.443,0.675,11.435,0.18,0.28,0.46,0.0,6EXZ_short,0.6048647
1063,63,sample_66,53,36,37,50,0.805,1.446,0.784,5.256,0.48,0.0,0.48,0.0,6EXZ_short,0.9134548
1064,64,sample_67,32,37,38,50,0.866,1.01,0.811,3.484,0.6,0.0,0.6,0.0,6EXZ_short,0.44394684
1065,65,sample_68,53,66,61,50,0.894,0.994,0.76,6.186,0.58,0.0,0.58,0.0,6EXZ_short,0.4610224
1066,66,sample_69,33,38,39,50,0.443,6.689,0.687,8.678,0.72,0.0,0.72,0.0,6EXZ_short,3.3066452
1067,67,sample_7,34,39,40,50,0.431,7.813,0.698,9.221,0.74,0.0,0.74,0.0,6EXZ_short,2.3709018
1068,68,sample_70,35,40,41,50,0.838,1.365,0.845,2.84,0.58,0.0,0.58,0.0,6EXZ_short,0.73372835
1069,69,sample_71,36,41,42,50,0.511,6.586,0.795,8.609,0.84,0.0,0.84,0.0,6EXZ_short,1.4002812
1070,70,sample_72,53,68,67,50,0.91,0.833,0.922,1.784,0.7,0.0,0.7,0.0,6EXZ_short,0.42279977
1071,71,sample_73,37,42,43,50,0.556,3.502,0.755,7.215,0.68,0.0,0.68,0.0,6EXZ_short,2.4169087
1072,72,sample_74,53,43,44,50,0.811,1.227,0.789,4.693,0.74,0.0,0.74,0.0,6EXZ_short,0.6604108
1073,73,sample_75,53,61,72,50,0.93,0.637,0.904,1.854,0.7,0.0,0.7,0.0,6EXZ_short,0.518491
1074,74,sample_76,38,44,45,50,0.651,2.248,0.74,8.323,0.46,0.0,0.46,0.0,6EXZ_short,0.94515073
1075,75,sample_77,39,45,46,50,0.533,6.731,0.735,7.126,0.62,0.0,0.62,0.0,6EXZ_short,1.4993503
1076,76,sample_78,53,71,65,50,0.937,0.602,0.904,2.396,0.78,0.0,0.78,0.0,6EXZ_short,0.3750328
1077,77,sample_79,53,46,47,50,0.78,2.911,0.744,9.68,0.62,0.0,0.62,0.0,6EXZ_short,1.6390795
1078,78,sample_8,40,47,48,50,0.446,5.737,0.59,11.749,0.48,0.0,0.48,0.0,6EXZ_short,0.38779423
1079,79,sample_80,53,61,72,50,0.702,1.965,0.761,4.827,0.74,0.0,0.74,0.0,6EXZ_short,0.8869365
1080,80,sample_81,41,48,49,50,0.597,2.652,0.711,8.353,0.58,0.0,0.58,0.0,6EXZ_short,0.42136362
1081,81,sample_82,42,49,50,50,0.408,5.823,0.588,13.862,0.18,0.0,0.18,0.0,6EXZ_short,1.169899
1082,82,sample_83,53,71,65,50,0.846,1.031,0.878,2.691,0.82,0.0,0.82,0.0,6EXZ_short,0.60843295
1083,83,sample_84,52,69,68,50,0.852,1.265,0.877,2.453,0.74,0.0,0.74,0.0,6EXZ_short,0.45040816
1084,84,sample_85,43,50,51,50,0.788,1.351,0.921,1.84,0.72,0.0,0.72,0.0,6EXZ_short,0.27915287
1085,85,sample_86,44,51,52,50,0.707,2.636,0.683,7.01,0.4,0.0,0.4,0.0,6EXZ_short,0.3126404
1086,86,sample_87,53,52,53,50,0.878,1.003,0.896,2.625,0.68,0.0,0.68,0.0,6EXZ_short,0.2866207
1087,87,sample_88,45,53,54,50,0.496,8.209,0.575,13.512,0.5,0.0,0.5,0.0,6EXZ_short,0.8330906
1088,88,sample_89,46,54,55,50,0.86,0.979,0.76,5.322,0.74,0.0,0.74,0.0,6EXZ_short,0.46800816
1089,89,sample_9,53,55,72,50,0.874,1.148,0.866,2.781,0.68,0.0,0.68,0.0,6EXZ_short,0.31236395
1090,90,sample_90,47,56,56,50,0.377,6.848,0.623,10.894,0.42,0.0,0.42,0.0,6EXZ_short,1.5716205
1091,91,sample_91,53,71,65,50,0.756,2.995,0.877,2.587,0.8,0.0,0.8,0.0,6EXZ_short,0.36287695
1092,92,sample_92,48,57,57,50,0.84,1.074,0.82,4.232,0.64,0.0,0.64,0.0,6EXZ_short,0.3475556
1093,93,sample_93,49,58,58,50,0.647,4.088,0.78,5.38,0.6,0.0,0.6,0.0,6EXZ_short,2.212936
1094,94,sample_94,50,59,59,50,0.452,4.254,0.601,12.552,0.42,0.0,0.42,0.0,6EXZ_short,1.6160624
1095,95,sample_95,53,64,63,50,0.723,1.556,0.74,5.301,0.7,0.0,0.7,0.0,6EXZ_short,0.48283324
1096,96,sample_96,53,70,65,50,0.849,1.198,0.875,2.894,0.68,0.0,0.68,0.0,6EXZ_short,0.33490655
1097,97,sample_97,51,60,60,50,0.869,0.958,0.745,5.097,0.54,0.0,0.54,0.0,6EXZ_short,0.26832274
1098,98,sample_98,53,70,65,50,0.765,2.669,0.805,5.332,0.68,0.0,0.68,0.0,6EXZ_short,0.25933787
1099,99,sample_99,53,73,71,50,0.858,1.281,0.877,2.805,0.7,0.0,0.7,0.0,6EXZ_short,0.26778266
1100,0,sample_0,0,0,0,80,0.694,2.709,0.518,13.073,0.587,0.0,0.587,0.0,6EXZ_med,1.180735
1101,1,sample_1,1,1,1,80,0.91,1.212,0.737,6.313,0.275,0.175,0.45,0.0,6EXZ_med,1.4048411
1102,2,sample_10,2,2,2,80,0.405,5.308,0.49,17.132,0.338,0.125,0.463,0.0,6EXZ_med,1.5521716
1103,3,sample_11,3,3,3,80,0.943,0.79,0.778,4.272,0.725,0.0,0.725,0.0,6EXZ_med,0.32299563
1104,4,sample_12,4,4,4,80,0.877,1.494,0.817,4.843,0.6,0.0,0.6,0.0,6EXZ_med,0.28133714
1105,5,sample_13,5,5,5,80,0.708,2.941,0.527,12.596,0.387,0.0,0.387,0.0,6EXZ_med,0.3877111
1106,6,sample_14,6,6,6,80,0.46,7.917,0.461,14.189,0.175,0.237,0.412,0.0,6EXZ_med,0.6946751
1107,7,sample_15,7,7,7,80,0.499,6.509,0.464,13.717,0.25,0.062,0.312,0.0,6EXZ_med,0.39067975
1108,8,sample_16,8,8,8,80,0.625,7.441,0.621,11.944,0.562,0.0,0.562,0.0,6EXZ_med,1.0649545
1109,9,sample_17,9,9,9,80,0.922,0.988,0.791,4.765,0.2,0.162,0.363,0.0,6EXZ_med,0.86209846
1110,10,sample_18,10,10,10,80,0.951,0.738,0.874,2.695,0.762,0.0,0.762,0.0,6EXZ_med,0.22576326
1111,11,sample_19,11,11,11,80,0.911,1.22,0.85,11.762,0.7,0.0,0.7,0.0,6EXZ_med,1.2131902
1112,12,sample_2,97,12,12,80,0.924,0.953,0.864,3.266,0.637,0.0,0.637,0.0,6EXZ_med,0.56301254
1113,13,sample_20,12,13,13,80,0.815,1.806,0.72,7.756,0.738,0.0,0.738,0.0,6EXZ_med,0.6863102
1114,14,sample_21,13,14,14,80,0.893,1.21,0.681,12.222,0.613,0.0,0.613,0.0,6EXZ_med,0.69100446
1115,15,sample_22,14,15,15,80,0.829,2.498,0.671,8.316,0.525,0.0,0.525,0.0,6EXZ_med,0.29789826
1116,16,sample_23,15,16,16,80,0.718,2.785,0.738,10.144,0.825,0.0,0.825,0.0,6EXZ_med,0.7871041
1117,17,sample_24,16,17,17,80,0.737,2.465,0.755,9.517,0.8,0.0,0.8,0.0,6EXZ_med,0.5952464
1118,18,sample_25,17,18,18,80,0.718,3.002,0.792,5.697,0.162,0.2,0.363,0.0,6EXZ_med,1.2857277
1119,19,sample_26,18,19,19,80,0.906,1.066,0.892,2.579,0.8,0.0,0.8,0.0,6EXZ_med,0.28283024
1120,20,sample_27,19,20,20,80,0.716,6.122,0.75,8.683,0.587,0.0,0.587,0.0,6EXZ_med,0.7509552
1121,21,sample_28,20,21,21,80,0.792,2.287,0.757,9.074,0.688,0.0,0.688,0.0,6EXZ_med,0.7459183
1122,22,sample_29,21,22,22,80,0.362,8.165,0.621,13.603,0.6,0.0,0.6,0.0,6EXZ_med,0.32042962
1123,23,sample_3,22,23,23,80,0.751,2.155,0.678,7.136,0.475,0.087,0.562,0.0,6EXZ_med,0.8057247
1124,24,sample_30,23,24,24,80,0.779,2.116,0.735,5.789,0.688,0.0,0.688,0.0,6EXZ_med,0.71484053
1125,25,sample_31,24,25,25,80,0.96,0.776,0.917,2.463,0.8,0.0,0.8,0.0,6EXZ_med,0.3294051
1126,26,sample_32,25,26,26,80,0.876,1.767,0.853,3.181,0.75,0.0,0.75,0.0,6EXZ_med,0.8934581
1127,27,sample_33,26,27,27,80,0.772,1.831,0.706,6.752,0.613,0.0,0.613,0.0,6EXZ_med,0.3818541
1128,28,sample_34,27,28,28,80,0.801,2.402,0.752,6.421,0.688,0.0,0.688,0.0,6EXZ_med,1.2231065
1129,29,sample_35,28,29,29,80,0.46,8.132,0.576,12.727,0.637,0.0,0.637,0.0,6EXZ_med,0.6591751
1130,30,sample_36,29,30,30,80,0.606,3.367,0.67,10.189,0.712,0.0,0.712,0.0,6EXZ_med,0.82464474
1131,31,sample_37,30,31,31,80,0.923,1.029,0.905,2.291,0.525,0.0,0.525,0.0,6EXZ_med,0.2968396
1132,32,sample_38,31,32,32,80,0.645,3.863,0.52,13.155,0.25,0.05,0.3,0.0,6EXZ_med,0.32323787
1133,33,sample_39,32,33,33,80,0.362,11.497,0.593,15.229,0.663,0.0,0.663,0.0,6EXZ_med,1.3355248
1134,34,sample_4,33,34,34,80,0.882,1.597,0.743,7.118,0.5,0.162,0.663,0.0,6EXZ_med,1.9540542
1135,35,sample_40,34,35,35,80,0.373,9.554,0.649,11.392,0.788,0.0,0.788,0.0,6EXZ_med,2.30358
1136,36,sample_41,97,98,98,80,0.94,0.834,0.708,6.044,0.762,0.0,0.762,0.0,6EXZ_med,0.4113358
1137,37,sample_42,35,36,36,80,0.915,1.105,0.846,3.62,0.65,0.0,0.65,0.0,6EXZ_med,0.40886053
1138,38,sample_43,36,37,37,80,0.706,2.581,0.653,10.131,0.7,0.0,0.7,0.0,6EXZ_med,0.76430434
1139,39,sample_44,37,38,38,80,0.938,0.852,0.86,3.175,0.375,0.162,0.538,0.0,6EXZ_med,0.36073261
1140,40,sample_45,38,39,39,80,0.897,1.298,0.867,3.212,0.6,0.0,0.6,0.0,6EXZ_med,0.49720728
1141,41,sample_46,39,40,40,80,0.871,1.397,0.68,8.477,0.087,0.213,0.3,0.0,6EXZ_med,1.1602204
1142,42,sample_47,40,41,41,80,0.787,2.082,0.772,5.892,0.725,0.0,0.725,0.0,6EXZ_med,0.31046125
1143,43,sample_48,41,42,42,80,0.431,11.318,0.473,15.31,0.425,0.0,0.425,0.0,6EXZ_med,0.9420235
1144,44,sample_49,42,43,43,80,0.79,1.952,0.8,9.071,0.663,0.0,0.663,0.0,6EXZ_med,1.406538
1145,45,sample_5,43,44,44,80,0.908,1.116,0.823,4.732,0.363,0.188,0.55,0.0,6EXZ_med,1.1859635
1146,46,sample_50,44,45,45,80,0.599,6.139,0.888,4.64,0.812,0.0,0.812,0.0,6EXZ_med,0.65469664
1147,47,sample_51,45,46,46,80,0.957,0.694,0.904,2.5,0.7,0.0,0.7,0.0,6EXZ_med,0.3019231
1148,48,sample_52,46,47,47,80,0.857,1.604,0.75,9.437,0.35,0.213,0.562,0.0,6EXZ_med,0.49031338
1149,49,sample_53,47,48,48,80,0.635,2.948,0.555,11.58,0.412,0.075,0.488,0.0,6EXZ_med,0.32344234
1150,50,sample_54,48,49,49,80,0.772,3.219,0.702,8.459,0.475,0.0,0.475,0.0,6EXZ_med,0.26496118
1151,51,sample_55,49,50,50,80,0.888,1.615,0.774,8.28,0.738,0.0,0.738,0.0,6EXZ_med,0.27540484
1152,52,sample_56,50,51,51,80,0.535,4.975,0.566,13.014,0.463,0.0,0.463,0.0,6EXZ_med,0.84727067
1153,53,sample_57,51,52,52,80,0.843,1.739,0.703,7.167,0.125,0.213,0.338,0.0,6EXZ_med,1.2265418
1154,54,sample_58,52,53,53,80,0.748,2.405,0.828,8.35,0.725,0.0,0.725,0.0,6EXZ_med,0.44204217
1155,55,sample_59,53,54,54,80,0.654,3.137,0.625,12.793,0.387,0.213,0.6,0.0,6EXZ_med,2.1180425
1156,56,sample_6,54,55,55,80,0.578,6.213,0.603,11.171,0.488,0.0,0.488,0.0,6EXZ_med,2.1832342
1157,57,sample_60,55,56,56,80,0.256,11.991,0.48,16.254,0.475,0.0,0.475,0.0,6EXZ_med,2.159922
1158,58,sample_61,56,57,57,80,0.841,1.611,0.834,3.983,0.562,0.0,0.562,0.0,6EXZ_med,0.69395953
1159,59,sample_62,57,58,58,80,0.836,1.803,0.687,15.112,0.613,0.0,0.613,0.0,6EXZ_med,1.4655192
1160,60,sample_63,58,59,59,80,0.567,6.651,0.645,11.108,0.65,0.0,0.65,0.0,6EXZ_med,1.0610873
1161,61,sample_64,59,60,60,80,0.934,0.876,0.906,2.17,0.637,0.0,0.637,0.0,6EXZ_med,0.33941907
1162,62,sample_65,60,61,61,80,0.632,4.071,0.62,10.061,0.338,0.0,0.338,0.0,6EXZ_med,0.28308967
1163,63,sample_66,61,62,62,80,0.418,5.852,0.649,14.548,0.6,0.0,0.6,0.0,6EXZ_med,1.2768486
1164,64,sample_67,62,63,63,80,0.917,0.995,0.772,7.219,0.738,0.0,0.738,0.0,6EXZ_med,0.48792872
1165,65,sample_68,63,64,64,80,0.8,2.193,0.762,5.727,0.7,0.0,0.7,0.0,6EXZ_med,0.53846717
1166,66,sample_69,64,65,65,80,0.929,0.936,0.814,3.861,0.75,0.0,0.75,0.0,6EXZ_med,0.6983067
1167,67,sample_7,65,66,66,80,0.796,2.118,0.561,11.346,0.112,0.275,0.387,0.0,6EXZ_med,3.0606775
1168,68,sample_70,66,67,67,80,0.925,0.979,0.817,3.583,0.688,0.0,0.688,0.0,6EXZ_med,0.25413886
1169,69,sample_71,67,68,68,80,0.678,2.463,0.723,8.374,0.3,0.213,0.513,0.0,6EXZ_med,0.50829834
1170,70,sample_72,68,69,69,80,0.842,1.879,0.849,3.788,0.213,0.25,0.463,0.0,6EXZ_med,0.30182394
1171,71,sample_73,69,70,70,80,0.905,1.238,0.893,3.142,0.6,0.0,0.6,0.0,6EXZ_med,0.4220151
1172,72,sample_74,70,71,71,80,0.856,1.642,0.892,3.052,0.6,0.0,0.6,0.0,6EXZ_med,0.9512807
1173,73,sample_75,71,72,72,80,0.962,0.647,0.921,1.803,0.775,0.0,0.775,0.0,6EXZ_med,0.38278863
1174,74,sample_76,72,73,73,80,0.854,1.775,0.782,5.48,0.625,0.0,0.625,0.0,6EXZ_med,0.42190355
1175,75,sample_77,73,74,74,80,0.325,9.711,0.5,16.021,0.412,0.0,0.412,0.0,6EXZ_med,2.0855262
1176,76,sample_78,74,75,75,80,0.837,1.715,0.761,6.32,0.625,0.0,0.625,0.0,6EXZ_med,0.9167259
1177,77,sample_79,75,76,76,80,0.724,3.984,0.613,12.054,0.55,0.0,0.55,0.0,6EXZ_med,0.31292585
1178,78,sample_8,97,98,98,80,0.726,2.662,0.745,6.457,0.675,0.0,0.675,0.0,6EXZ_med,1.0460004
1179,79,sample_80,76,77,77,80,0.649,3.369,0.661,8.148,0.338,0.175,0.512,0.0,6EXZ_med,0.61693037
1180,80,sample_81,77,78,78,80,0.843,2.01,0.685,10.399,0.312,0.213,0.525,0.0,6EXZ_med,2.5683234
1181,81,sample_82,78,79,79,80,0.35,10.771,0.63,12.128,0.675,0.0,0.675,0.0,6EXZ_med,0.7532677
1182,82,sample_83,79,80,80,80,0.857,1.386,0.793,5.172,0.637,0.0,0.637,0.0,6EXZ_med,0.75057733
1183,83,sample_84,80,81,81,80,0.836,1.786,0.858,3.588,0.712,0.0,0.712,0.0,6EXZ_med,0.35131395
1184,84,sample_85,81,82,82,80,0.649,4.902,0.61,11.014,0.262,0.15,0.412,0.0,6EXZ_med,4.145607
1185,85,sample_86,82,83,83,80,0.531,8.323,0.644,16.172,0.7,0.0,0.7,0.0,6EXZ_med,0.2833636
1186,86,sample_87,83,84,84,80,0.9,2.487,0.826,4.639,0.587,0.0,0.587,0.0,6EXZ_med,0.60709304
1187,87,sample_88,84,85,85,80,0.363,13.649,0.61,17.821,0.463,0.0,0.463,0.0,6EXZ_med,0.32651582
1188,88,sample_89,85,86,86,80,0.805,1.649,0.717,8.133,0.837,0.0,0.837,0.0,6EXZ_med,0.7400406
1189,89,sample_9,86,87,87,80,0.93,1.075,0.83,3.748,0.738,0.0,0.738,0.0,6EXZ_med,0.45937952
1190,90,sample_90,87,88,88,80,0.308,17.649,0.765,14.544,0.7,0.0,0.7,0.0,6EXZ_med,2.147826
1191,91,sample_91,88,89,89,80,0.922,0.991,0.857,3.381,0.325,0.275,0.6,0.0,6EXZ_med,0.45768583
1192,92,sample_92,89,90,90,80,0.947,0.77,0.9,2.233,0.65,0.0,0.65,0.0,6EXZ_med,0.313347
1193,93,sample_93,90,91,91,80,0.671,4.097,0.829,4.579,0.525,0.0,0.525,0.0,6EXZ_med,0.9344345
1194,94,sample_94,91,92,92,80,0.973,0.539,0.934,1.803,0.7,0.0,0.7,0.0,6EXZ_med,0.3436941
1195,95,sample_95,92,93,93,80,0.674,2.877,0.847,3.526,0.663,0.0,0.663,0.0,6EXZ_med,1.2776332
1196,96,sample_96,93,94,94,80,0.653,5.679,0.774,9.685,0.712,0.0,0.712,0.0,6EXZ_med,0.40964714
1197,97,sample_97,94,95,95,80,0.913,1.177,0.863,3.09,0.637,0.05,0.688,0.0,6EXZ_med,0.3349047
1198,98,sample_98,95,96,96,80,0.849,1.646,0.78,5.289,0.525,0.0,0.525,0.0,6EXZ_med,0.9208309
1199,99,sample_99,96,97,97,80,0.726,3.257,0.748,5.727,0.6,0.0,0.6,0.0,6EXZ_med,1.0573144


==> Figs/Protein/Amortized/info.txt <==
amortized_vfkic2b4:
	Amortized training, from the previous arxiv paper 

==> Figs/Protein/DEFTmedium/apricot-water-800ep_results.csv <==
,index,domain,single_cluster_idx,complete_cluster_idx,average_cluster_idx,seqlen,scTM,scRMSD,pLDDT,pAE,pct_helix,pct_strand,pct_ss,pct_left_helix,task,motifRMSD
0,0,sample_1,0,0,0,72,0.453,5.85,0.501,12.182,0.5,0.0,0.5,0.0,5TPN,4.026568
1,1,sample_10,1,1,1,59,0.687,2.467,0.794,5.417,0.525,0.186,0.712,0.0,5TPN,1.2762289
2,2,sample_100,2,2,2,68,0.305,7.797,0.502,14.289,0.265,0.0,0.265,0.0,5TPN,3.458441
3,3,sample_11,3,3,3,51,0.322,6.737,0.537,13.071,0.725,0.0,0.725,0.0,5TPN,4.1941586
4,4,sample_12,4,4,4,58,0.723,2.042,0.775,4.557,0.534,0.0,0.534,0.0,5TPN,1.5473187
5,5,sample_13,5,5,5,63,0.514,4.338,0.573,10.582,0.46,0.0,0.46,0.0,5TPN,4.7411623
6,6,sample_14,6,6,6,74,0.282,8.675,0.525,18.202,0.311,0.0,0.311,0.0,5TPN,4.34457
7,7,sample_15,7,7,7,60,0.433,12.096,0.707,11.755,0.683,0.0,0.683,0.0,5TPN,4.3034573
8,8,sample_16,8,8,8,70,0.339,9.326,0.498,15.516,0.457,0.0,0.457,0.0,5TPN,3.0311322
9,9,sample_17,9,9,9,58,0.723,3.206,0.805,4.226,0.69,0.0,0.69,0.0,5TPN,1.4340568
10,10,sample_18,10,10,10,63,0.331,8.779,0.507,14.477,0.46,0.0,0.46,0.0,5TPN,4.8127637
11,11,sample_19,11,11,11,66,0.726,2.921,0.789,4.705,0.394,0.061,0.455,0.0,5TPN,1.617778
12,12,sample_2,12,12,12,62,0.425,6.021,0.645,12.973,0.468,0.0,0.468,0.0,5TPN,3.8517947
13,13,sample_20,13,13,13,61,0.524,4.518,0.541,12.471,0.328,0.082,0.41,0.0,5TPN,4.452962
14,14,sample_21,14,14,14,64,0.482,5.188,0.599,10.414,0.531,0.0,0.531,0.0,5TPN,3.2728624
15,15,sample_22,15,15,15,61,0.368,4.865,0.489,13.414,0.197,0.098,0.295,0.0,5TPN,4.213713
16,16,sample_23,16,16,16,67,0.738,2.14,0.667,8.739,0.254,0.209,0.463,0.0,5TPN,1.5750284
17,17,sample_24,17,17,17,72,0.528,6.909,0.592,12.395,0.653,0.0,0.653,0.0,5TPN,3.1692069
18,18,sample_25,18,18,18,62,0.523,5.127,0.621,13.818,0.694,0.0,0.694,0.0,5TPN,5.5804453
19,19,sample_26,19,19,19,60,0.387,6.774,0.509,13.465,0.15,0.183,0.333,0.0,5TPN,1.7089378
20,20,sample_27,20,20,20,72,0.559,3.41,0.535,13.615,0.528,0.0,0.528,0.0,5TPN,2.8938017
21,21,sample_28,21,21,21,68,0.733,2.191,0.648,8.573,0.5,0.0,0.5,0.0,5TPN,2.081298
22,22,sample_29,22,22,22,71,0.432,5.666,0.481,13.853,0.197,0.155,0.352,0.0,5TPN,3.731205
23,23,sample_3,23,23,23,74,0.855,1.491,0.821,3.978,0.284,0.243,0.527,0.0,5TPN,1.07785
24,24,sample_30,24,24,24,75,0.648,4.529,0.513,13.912,0.227,0.227,0.453,0.0,5TPN,1.2382703
25,25,sample_31,25,25,25,69,0.438,6.372,0.569,12.089,0.623,0.0,0.623,0.0,5TPN,2.889017
26,26,sample_32,26,26,26,62,0.699,2.168,0.641,8.586,0.242,0.29,0.532,0.0,5TPN,1.5826651
27,27,sample_33,27,27,27,74,0.32,8.853,0.506,12.168,0.297,0.068,0.365,0.0,5TPN,2.3566735
28,28,sample_34,28,28,28,53,0.461,3.908,0.576,11.19,0.585,0.0,0.585,0.0,5TPN,5.635256
29,29,sample_35,29,29,29,59,0.671,3.096,0.636,7.737,0.458,0.0,0.458,0.0,5TPN,1.4709641
30,30,sample_36,30,30,30,71,0.505,7.339,0.639,11.097,0.732,0.0,0.732,0.0,5TPN,3.5463498
31,31,sample_37,31,31,31,66,0.64,3.62,0.815,5.85,0.621,0.061,0.682,0.0,5TPN,1.7284628
32,32,sample_38,32,32,32,75,0.344,11.278,0.627,13.895,0.68,0.0,0.68,0.0,5TPN,4.6427326
33,33,sample_39,33,33,33,67,0.31,8.27,0.575,18.394,0.507,0.0,0.507,0.0,5TPN,3.7499537
34,34,sample_4,34,34,34,66,0.309,9.159,0.515,15.0,0.455,0.0,0.455,0.0,5TPN,4.387128
35,35,sample_40,35,35,35,53,0.409,10.856,0.634,12.618,0.642,0.0,0.642,0.0,5TPN,4.9406424
36,36,sample_41,36,36,36,72,0.447,4.244,0.561,14.229,0.625,0.0,0.625,0.0,5TPN,1.6088916
37,37,sample_42,37,37,37,68,0.466,5.918,0.704,11.336,0.75,0.0,0.75,0.0,5TPN,3.41415
38,38,sample_43,38,38,38,65,0.675,2.778,0.608,9.829,0.477,0.0,0.477,0.0,5TPN,3.0248377
39,39,sample_44,39,39,39,61,0.445,6.274,0.752,7.18,0.787,0.0,0.787,0.0,5TPN,2.338681
40,40,sample_45,40,40,40,73,0.379,8.194,0.465,14.691,0.247,0.0,0.247,0.0,5TPN,1.4963015
41,41,sample_46,41,41,41,69,0.524,5.547,0.674,11.216,0.812,0.0,0.812,0.0,5TPN,5.348859
42,42,sample_47,42,42,42,72,0.436,4.6,0.59,11.2,0.514,0.0,0.514,0.0,5TPN,2.5453184
43,43,sample_48,43,43,43,60,0.413,9.798,0.752,10.505,0.467,0.0,0.467,0.0,5TPN,4.3032446
44,44,sample_49,44,44,44,71,0.365,6.498,0.59,13.901,0.507,0.0,0.507,0.0,5TPN,2.9516418
45,45,sample_5,45,45,45,72,0.61,3.04,0.655,8.944,0.403,0.208,0.611,0.0,5TPN,2.115167
46,46,sample_50,46,46,46,67,0.691,3.639,0.756,7.733,0.642,0.075,0.716,0.0,5TPN,2.340398
47,47,sample_51,47,47,47,54,0.376,8.18,0.584,13.773,0.463,0.0,0.463,0.0,5TPN,5.5840807
48,48,sample_52,48,48,48,66,0.391,4.496,0.601,10.295,0.182,0.227,0.409,0.0,5TPN,1.7937056
49,49,sample_53,49,49,49,60,0.553,2.829,0.63,10.011,0.4,0.083,0.483,0.0,5TPN,1.3545642
50,50,sample_54,50,50,50,67,0.637,4.533,0.648,9.065,0.433,0.194,0.627,0.0,5TPN,2.6740527
51,51,sample_55,51,51,51,63,0.646,2.598,0.593,9.953,0.667,0.0,0.667,0.0,5TPN,2.508494
52,52,sample_56,52,52,52,53,0.503,3.812,0.625,9.325,0.396,0.075,0.472,0.0,5TPN,1.8332291
53,53,sample_57,53,53,53,69,0.425,6.174,0.618,15.883,0.478,0.0,0.478,0.0,5TPN,1.9800721
54,54,sample_58,54,54,54,72,0.285,10.785,0.409,16.282,0.125,0.0,0.125,0.0,5TPN,4.6495876
55,55,sample_59,55,55,55,66,0.493,3.99,0.53,12.342,0.288,0.076,0.364,0.0,5TPN,2.0311155
56,56,sample_6,97,98,98,57,0.269,12.92,0.795,9.914,0.807,0.0,0.807,0.0,5TPN,7.510735
57,57,sample_60,56,56,56,73,0.438,7.368,0.461,14.58,0.137,0.192,0.329,0.0,5TPN,4.8331766
58,58,sample_61,57,57,57,58,0.351,7.973,0.639,12.014,0.603,0.0,0.603,0.0,5TPN,3.523104
59,59,sample_62,58,58,58,62,0.602,3.242,0.615,11.439,0.371,0.0,0.371,0.0,5TPN,1.5805546
60,60,sample_63,59,59,59,73,0.473,6.98,0.567,11.829,0.507,0.0,0.507,0.0,5TPN,4.2326145
61,61,sample_64,60,60,60,61,0.4,7.189,0.703,10.944,0.525,0.0,0.525,0.0,5TPN,2.397727
62,62,sample_65,61,61,61,67,0.191,9.855,0.373,19.745,0.0,0.0,0.0,0.0,5TPN,7.0942817
63,63,sample_66,62,62,62,73,0.374,8.249,0.479,14.533,0.616,0.0,0.616,0.0,5TPN,3.2236838
64,64,sample_67,63,63,63,56,0.339,7.134,0.541,13.008,0.393,0.0,0.393,0.0,5TPN,1.9209335
65,65,sample_68,64,64,64,60,0.452,5.891,0.797,5.238,0.217,0.35,0.567,0.0,5TPN,3.0356677
66,66,sample_69,65,65,65,65,0.498,5.371,0.59,15.58,0.554,0.0,0.554,0.0,5TPN,4.0437355
67,67,sample_7,66,66,66,51,0.283,8.341,0.525,15.426,0.196,0.0,0.196,0.0,5TPN,3.6186147
68,68,sample_70,97,67,67,59,0.622,2.556,0.779,8.224,0.746,0.0,0.746,0.0,5TPN,1.1729991
69,69,sample_71,67,68,68,67,0.5,4.422,0.498,14.491,0.522,0.0,0.522,0.0,5TPN,3.4481535
70,70,sample_72,68,69,69,64,0.716,2.264,0.637,10.232,0.375,0.0,0.375,0.0,5TPN,2.1620872
71,71,sample_73,69,70,70,68,0.794,2.236,0.701,6.89,0.324,0.294,0.618,0.0,5TPN,1.2912222
72,72,sample_74,70,71,71,55,0.373,6.96,0.536,14.007,0.527,0.0,0.527,0.0,5TPN,2.076709
73,73,sample_75,71,72,72,53,0.402,4.355,0.568,12.506,0.566,0.0,0.566,0.0,5TPN,2.3450193
74,74,sample_76,72,73,73,65,0.73,2.289,0.55,11.891,0.108,0.2,0.308,0.0,5TPN,1.7013139
75,75,sample_77,73,74,74,65,0.855,1.473,0.807,3.665,0.585,0.0,0.585,0.0,5TPN,1.1842062
76,76,sample_78,74,75,75,60,0.378,7.059,0.58,11.462,0.433,0.0,0.433,0.0,5TPN,3.961191
77,77,sample_79,75,76,76,60,0.422,6.36,0.564,12.324,0.467,0.067,0.533,0.0,5TPN,5.377481
78,78,sample_8,76,77,77,72,0.364,11.156,0.504,13.648,0.236,0.139,0.375,0.0,5TPN,2.1151483
79,79,sample_80,77,78,78,67,0.517,6.897,0.595,11.862,0.612,0.0,0.612,0.0,5TPN,4.739243
80,80,sample_81,78,79,79,56,0.484,3.545,0.567,10.389,0.589,0.0,0.589,0.0,5TPN,4.71467
81,81,sample_82,79,80,80,73,0.672,2.579,0.813,3.642,0.822,0.0,0.822,0.0,5TPN,2.629865
82,82,sample_83,80,81,81,73,0.225,11.285,0.584,20.935,0.507,0.0,0.507,0.0,5TPN,7.009203
83,83,sample_84,81,82,82,64,0.364,9.869,0.39,15.17,0.0,0.141,0.141,0.0,5TPN,5.3066664
84,84,sample_85,82,83,83,73,0.467,5.637,0.418,14.569,0.137,0.274,0.411,0.0,5TPN,2.1740592
85,85,sample_86,83,84,84,71,0.451,5.201,0.64,11.545,0.479,0.127,0.606,0.0,5TPN,2.2911522
86,86,sample_87,84,85,85,53,0.56,2.928,0.833,3.051,0.604,0.0,0.604,0.0,5TPN,1.6668342
87,87,sample_88,85,86,86,62,0.247,8.934,0.491,13.615,0.29,0.0,0.29,0.0,5TPN,5.1040163
88,88,sample_89,86,87,87,73,0.52,3.983,0.699,8.157,0.164,0.178,0.342,0.0,5TPN,1.7776983
89,89,sample_9,87,88,88,65,0.502,3.808,0.522,11.906,0.231,0.215,0.446,0.0,5TPN,1.8762044
90,90,sample_90,88,89,89,73,0.873,1.368,0.887,2.538,0.603,0.055,0.658,0.0,5TPN,1.6011981
91,91,sample_91,89,90,90,65,0.581,3.459,0.646,9.388,0.4,0.0,0.4,0.0,5TPN,1.6975045
92,92,sample_92,90,91,91,55,0.445,4.297,0.729,7.252,0.691,0.0,0.691,0.0,5TPN,2.035623
93,93,sample_93,91,92,92,54,0.469,4.262,0.632,13.63,0.63,0.0,0.63,0.0,5TPN,3.0008981
94,94,sample_94,92,93,93,56,0.278,11.236,0.642,17.44,0.768,0.0,0.768,0.0,5TPN,4.219238
95,95,sample_95,97,98,98,68,0.313,7.984,0.769,12.372,0.824,0.0,0.824,0.0,5TPN,7.175206
96,96,sample_96,93,94,94,65,0.421,5.488,0.635,9.058,0.292,0.2,0.492,0.0,5TPN,1.7264462
97,97,sample_97,94,95,95,61,0.374,9.732,0.578,13.127,0.574,0.0,0.574,0.0,5TPN,2.8498557
98,98,sample_98,95,96,96,70,0.719,2.252,0.559,10.895,0.4,0.0,0.4,0.0,5TPN,1.320874
99,99,sample_99,96,97,97,64,0.353,5.87,0.483,13.065,0.234,0.078,0.312,0.0,5TPN,1.9994997
100,0,sample_17,0,0,0,62,0.535,4.565,0.876,3.923,0.742,0.0,0.742,0.0,3IXT,0.44863844
101,1,sample_96,1,1,1,64,0.76,2.819,0.666,8.805,0.422,0.078,0.5,0.0,3IXT,0.4316951
102,2,sample_18,72,78,2,60,0.839,1.432,0.818,4.115,0.65,0.0,0.65,0.0,3IXT,0.73537344
103,3,sample_1,70,2,80,59,0.451,11.086,0.707,10.219,0.576,0.0,0.576,0.0,3IXT,0.43983766
104,4,sample_26,2,3,3,72,0.785,2.856,0.637,9.2,0.306,0.069,0.375,0.0,3IXT,0.6153702
105,5,sample_32,3,4,4,62,0.762,2.972,0.779,5.784,0.339,0.145,0.484,0.0,3IXT,0.42186958
106,6,sample_59,4,5,5,67,0.435,9.824,0.699,12.853,0.433,0.0,0.433,0.0,3IXT,0.36643013
107,7,sample_7,5,6,6,68,0.678,3.191,0.733,6.36,0.25,0.059,0.309,0.0,3IXT,0.4635563
108,8,sample_11,6,7,7,63,0.631,4.402,0.623,11.019,0.286,0.206,0.492,0.0,3IXT,0.7169646
109,9,sample_100,7,8,8,65,0.432,9.991,0.599,13.905,0.262,0.0,0.262,0.0,3IXT,2.8627076
110,10,sample_91,8,9,9,74,0.605,3.391,0.776,7.421,0.703,0.0,0.703,0.0,3IXT,0.43481863
111,11,sample_75,9,10,10,60,0.461,5.727,0.591,11.026,0.333,0.083,0.417,0.0,3IXT,0.43872613
112,12,sample_97,10,11,11,55,0.559,6.098,0.707,8.972,0.745,0.0,0.745,0.0,3IXT,0.4471276
113,13,sample_51,11,12,12,51,0.885,0.906,0.811,4.904,0.647,0.0,0.647,0.0,3IXT,0.58569586
114,14,sample_77,12,13,13,59,0.434,4.786,0.559,10.976,0.542,0.0,0.542,0.0,3IXT,0.78163356
115,15,sample_71,13,14,14,71,0.734,2.111,0.798,5.663,0.775,0.0,0.775,0.0,3IXT,0.4979735
116,16,sample_60,14,15,15,73,0.896,1.092,0.877,2.699,0.575,0.0,0.575,0.0,3IXT,0.6513761
117,17,sample_63,15,16,16,58,0.637,5.53,0.659,11.861,0.603,0.0,0.603,0.0,3IXT,1.227273
118,18,sample_78,16,17,17,63,0.737,2.125,0.693,12.212,0.333,0.175,0.508,0.0,3IXT,0.4206762
119,19,sample_83,17,18,18,75,0.828,1.829,0.709,7.707,0.427,0.147,0.573,0.0,3IXT,0.47204942
120,20,sample_19,72,19,19,50,0.793,1.564,0.786,5.54,0.6,0.0,0.6,0.0,3IXT,0.48365825
121,21,sample_43,18,20,20,70,0.907,0.97,0.77,4.383,0.357,0.143,0.5,0.0,3IXT,0.483084
122,22,sample_81,19,21,21,59,0.727,3.18,0.796,5.326,0.288,0.0,0.288,0.0,3IXT,0.9240879
123,23,sample_93,20,22,22,54,0.501,5.943,0.553,12.255,0.296,0.0,0.296,0.0,3IXT,0.3675105
124,24,sample_36,21,23,23,59,0.915,0.829,0.733,10.185,0.746,0.0,0.746,0.0,3IXT,0.57895404
125,25,sample_45,22,24,24,63,0.786,1.644,0.643,8.637,0.587,0.0,0.587,0.0,3IXT,1.1027415
126,26,sample_72,23,25,25,70,0.89,1.233,0.829,3.724,0.514,0.0,0.514,0.0,3IXT,0.359885
127,27,sample_44,24,26,26,68,0.922,0.899,0.898,2.161,0.735,0.0,0.735,0.0,3IXT,0.36411917
128,28,sample_28,72,27,27,69,0.915,0.955,0.854,3.138,0.623,0.0,0.623,0.0,3IXT,0.51292145
129,29,sample_46,72,76,73,59,0.819,1.326,0.903,1.964,0.695,0.0,0.695,0.0,3IXT,0.64806265
130,30,sample_50,72,80,77,59,0.781,4.674,0.696,7.241,0.678,0.0,0.678,0.0,3IXT,0.49019626
131,31,sample_40,25,28,28,64,0.571,6.049,0.724,8.659,0.344,0.156,0.5,0.0,3IXT,0.32718197
132,32,sample_49,66,74,81,57,0.707,3.157,0.616,10.94,0.474,0.0,0.474,0.0,3IXT,0.46686575
133,33,sample_15,26,29,29,66,0.834,2.721,0.779,6.197,0.561,0.0,0.561,0.0,3IXT,0.3837166
134,34,sample_42,27,30,30,71,0.346,6.713,0.698,10.019,0.704,0.0,0.704,0.0,3IXT,2.7457001
135,35,sample_39,28,31,31,72,0.91,1.009,0.87,3.293,0.542,0.0,0.542,0.0,3IXT,0.47568125
136,36,sample_2,29,32,32,56,0.825,2.197,0.747,6.593,0.375,0.0,0.375,0.0,3IXT,0.38835642
137,37,sample_99,68,77,74,60,0.904,0.919,0.901,2.273,0.567,0.0,0.567,0.0,3IXT,0.41030076
138,38,sample_64,30,33,33,67,0.353,13.453,0.79,7.321,0.701,0.0,0.701,0.0,3IXT,0.6975154
139,39,sample_90,31,34,34,68,0.947,0.696,0.922,1.708,0.735,0.0,0.735,0.0,3IXT,0.5330924
140,40,sample_33,72,82,79,58,0.849,1.213,0.766,5.79,0.638,0.0,0.638,0.0,3IXT,0.70503366
141,41,sample_9,72,82,79,54,0.718,4.511,0.826,3.515,0.722,0.0,0.722,0.0,3IXT,0.71923333
142,42,sample_29,72,83,76,52,0.704,4.463,0.876,2.887,0.75,0.0,0.75,0.0,3IXT,0.5887122
143,43,sample_86,72,76,73,53,0.668,2.485,0.662,9.197,0.717,0.0,0.717,0.0,3IXT,0.47440937
144,44,sample_61,32,35,35,74,0.698,2.507,0.632,11.375,0.297,0.189,0.486,0.0,3IXT,0.33261746
145,45,sample_14,33,36,36,75,0.78,2.523,0.656,9.627,0.56,0.0,0.56,0.0,3IXT,0.31895432
146,46,sample_22,34,37,37,64,0.849,1.278,0.777,6.773,0.641,0.0,0.641,0.0,3IXT,0.53366417
147,47,sample_87,72,80,77,71,0.769,2.352,0.827,3.903,0.479,0.113,0.592,0.0,3IXT,0.55556417
148,48,sample_57,72,38,38,67,0.804,1.887,0.857,4.618,0.672,0.0,0.672,0.0,3IXT,0.4504785
149,49,sample_10,35,39,39,73,0.816,1.685,0.593,12.428,0.658,0.0,0.658,0.0,3IXT,0.29242754
150,50,sample_35,72,72,72,60,0.69,2.726,0.736,6.715,0.583,0.0,0.583,0.0,3IXT,0.4004684
151,51,sample_70,36,40,40,65,0.416,8.37,0.457,16.206,0.369,0.0,0.369,0.0,3IXT,1.6819417
152,52,sample_55,37,41,41,61,0.819,1.339,0.876,2.563,0.656,0.0,0.656,0.0,3IXT,0.50879353
153,53,sample_65,38,42,42,73,0.961,0.616,0.828,4.362,0.74,0.0,0.74,0.0,3IXT,0.59470266
154,54,sample_68,70,70,80,66,0.597,3.72,0.868,3.645,0.803,0.0,0.803,0.0,3IXT,0.3222233
155,55,sample_89,39,43,43,63,0.656,5.718,0.554,11.988,0.143,0.27,0.413,0.0,3IXT,2.2466989
156,56,sample_37,66,71,81,55,0.763,3.687,0.739,9.981,0.727,0.0,0.727,0.0,3IXT,0.2904941
157,57,sample_62,40,44,44,71,0.846,1.521,0.748,6.411,0.662,0.0,0.662,0.0,3IXT,0.6410313
158,58,sample_54,68,77,74,62,0.837,1.442,0.818,6.009,0.661,0.0,0.661,0.0,3IXT,0.5693177
159,59,sample_12,67,75,71,70,0.897,1.093,0.861,3.986,0.671,0.0,0.671,0.0,3IXT,0.40011618
160,60,sample_20,41,45,45,68,0.678,3.913,0.576,12.39,0.235,0.132,0.368,0.0,3IXT,0.45238212
161,61,sample_74,67,75,71,68,0.904,1.193,0.871,3.232,0.574,0.0,0.574,0.0,3IXT,0.4451066
162,62,sample_66,42,46,46,72,0.719,2.24,0.538,12.37,0.417,0.069,0.486,0.0,3IXT,1.334838
163,63,sample_98,43,47,47,70,0.605,4.886,0.654,9.037,0.414,0.0,0.414,0.0,3IXT,0.51203376
164,64,sample_4,72,73,70,72,0.941,0.785,0.865,2.691,0.806,0.0,0.806,0.0,3IXT,0.41399089
165,65,sample_23,44,48,48,65,0.751,3.41,0.695,8.729,0.554,0.0,0.554,0.0,3IXT,0.5302387
166,66,sample_53,72,72,72,62,0.92,1.057,0.84,3.698,0.694,0.0,0.694,0.0,3IXT,0.36597472
167,67,sample_79,45,49,49,63,0.413,7.827,0.55,11.231,0.302,0.143,0.444,0.0,3IXT,1.5690252
168,68,sample_76,46,50,50,60,0.845,1.352,0.683,8.542,0.367,0.067,0.433,0.0,3IXT,0.39688683
169,69,sample_3,47,51,51,55,0.338,11.563,0.706,11.32,0.545,0.0,0.545,0.0,3IXT,8.225964
170,70,sample_47,72,83,76,51,0.891,0.85,0.848,3.425,0.686,0.0,0.686,0.0,3IXT,0.40844893
171,71,sample_80,48,52,52,73,0.589,3.222,0.605,14.185,0.603,0.0,0.603,0.0,3IXT,0.60156566
172,72,sample_82,49,53,53,70,0.737,3.508,0.847,5.455,0.771,0.0,0.771,0.0,3IXT,0.33979318
173,73,sample_5,69,79,75,69,0.956,0.654,0.867,2.745,0.594,0.0,0.594,0.0,3IXT,0.39172593
174,74,sample_69,70,70,80,68,0.458,6.897,0.893,3.101,0.868,0.0,0.868,0.0,3IXT,0.49205
175,75,sample_88,50,54,54,68,0.795,1.847,0.716,7.367,0.588,0.0,0.588,0.0,3IXT,0.3826023
176,76,sample_41,66,74,81,55,0.893,1.505,0.862,2.583,0.745,0.0,0.745,0.0,3IXT,0.54472363
177,77,sample_38,51,55,55,58,0.608,2.461,0.741,5.39,0.379,0.155,0.534,0.0,3IXT,0.41518784
178,78,sample_58,71,81,78,72,0.778,1.95,0.839,4.727,0.806,0.0,0.806,0.0,3IXT,0.48087758
179,79,sample_30,52,56,56,68,0.867,1.424,0.841,3.242,0.588,0.0,0.588,0.0,3IXT,0.41090325
180,80,sample_92,53,57,57,72,0.865,1.606,0.823,5.406,0.403,0.181,0.583,0.0,3IXT,0.4983097
181,81,sample_95,54,58,58,75,0.372,11.713,0.788,11.617,0.8,0.0,0.8,0.0,3IXT,1.8777174
182,82,sample_21,55,59,59,58,0.814,1.682,0.785,5.627,0.638,0.0,0.638,0.0,3IXT,0.37327653
183,83,sample_84,69,79,75,61,0.768,2.074,0.746,5.788,0.705,0.0,0.705,0.0,3IXT,0.45184967
184,84,sample_94,56,60,60,61,0.296,9.385,0.642,12.148,0.426,0.0,0.426,0.0,3IXT,0.5810237
185,85,sample_13,72,73,70,62,0.792,1.965,0.739,6.52,0.629,0.0,0.629,0.0,3IXT,0.39652163
186,86,sample_48,57,61,61,67,0.851,1.265,0.859,3.435,0.672,0.0,0.672,0.0,3IXT,0.75767684
187,87,sample_85,58,62,62,62,0.248,10.175,0.565,13.938,0.5,0.0,0.5,0.0,3IXT,3.447714
188,88,sample_31,72,78,72,60,0.889,1.062,0.803,3.942,0.683,0.0,0.683,0.0,3IXT,0.5234533
189,89,sample_34,71,81,78,70,0.542,3.349,0.767,10.85,0.729,0.0,0.729,0.0,3IXT,2.3217983
190,90,sample_8,66,71,81,52,0.8,4.161,0.825,5.432,0.731,0.0,0.731,0.0,3IXT,0.35571736
191,91,sample_67,59,63,63,71,0.872,1.198,0.893,3.128,0.817,0.0,0.817,0.0,3IXT,0.5582632
192,92,sample_52,72,78,72,59,0.924,1.007,0.904,2.498,0.678,0.0,0.678,0.0,3IXT,0.36583936
193,93,sample_27,60,64,64,72,0.911,0.965,0.84,3.351,0.681,0.0,0.681,0.0,3IXT,0.33215612
194,94,sample_6,61,65,65,66,0.579,2.931,0.532,12.58,0.242,0.0,0.242,0.0,3IXT,0.41345242
195,95,sample_56,62,66,66,71,0.915,1.164,0.839,3.628,0.648,0.0,0.648,0.0,3IXT,0.50545454
196,96,sample_25,63,67,67,62,0.809,1.628,0.874,3.271,0.661,0.0,0.661,0.0,3IXT,0.42170924
197,97,sample_73,64,68,68,69,0.516,4.9,0.739,8.068,0.58,0.0,0.58,0.0,3IXT,0.505576
198,98,sample_16,72,83,76,53,0.845,1.24,0.886,2.658,0.755,0.0,0.755,0.0,3IXT,0.4236091
199,99,sample_24,65,69,69,73,0.688,2.872,0.62,9.09,0.575,0.0,0.575,0.0,3IXT,0.45939028
200,0,sample_10,0,0,0,78,0.664,4.911,0.59,10.067,0.064,0.346,0.41,0.0,1YCR,0.7200235
201,1,sample_100,1,1,1,68,0.453,7.014,0.553,15.325,0.279,0.118,0.397,0.0,1YCR,3.5027657
202,2,sample_86,2,2,2,46,0.223,7.61,0.47,11.855,0.109,0.0,0.109,0.0,1YCR,1.4510434
203,3,sample_18,3,3,3,78,0.392,8.999,0.521,12.811,0.577,0.0,0.577,0.0,1YCR,1.1551756
204,4,sample_2,4,4,4,53,0.591,5.35,0.624,10.115,0.472,0.0,0.472,0.0,1YCR,1.4570559
205,5,sample_75,5,5,5,65,0.572,4.531,0.57,13.5,0.446,0.0,0.446,0.0,1YCR,0.42912552
206,6,sample_96,6,6,6,71,0.562,4.034,0.556,11.424,0.085,0.113,0.197,0.0,1YCR,1.2912285
207,7,sample_62,87,90,90,52,0.559,3.294,0.786,4.331,0.692,0.0,0.692,0.0,1YCR,1.3333083
208,8,sample_44,7,7,7,86,0.364,10.184,0.455,16.77,0.314,0.0,0.314,0.0,1YCR,1.2624772
209,9,sample_25,8,8,8,41,0.562,2.745,0.836,3.982,0.829,0.0,0.829,0.0,1YCR,1.3248456
210,10,sample_21,9,9,9,54,0.679,2.138,0.622,8.236,0.111,0.315,0.426,0.0,1YCR,1.3032805
211,11,sample_82,10,10,10,60,0.279,10.345,0.502,16.778,0.167,0.067,0.233,0.0,1YCR,3.1125987
212,12,sample_17,11,11,11,61,0.783,1.649,0.829,4.13,0.443,0.082,0.525,0.0,1YCR,1.2138603
213,13,sample_12,12,12,12,56,0.334,9.908,0.575,14.277,0.339,0.0,0.339,0.0,1YCR,1.2119256
214,14,sample_15,13,13,13,68,0.419,4.96,0.582,12.768,0.559,0.0,0.559,0.0,1YCR,0.887291
215,15,sample_72,14,14,14,69,0.255,9.73,0.422,14.704,0.0,0.203,0.203,0.0,1YCR,2.7740958
216,16,sample_8,15,15,15,69,0.541,4.824,0.548,12.746,0.507,0.0,0.507,0.0,1YCR,0.6925646
217,17,sample_1,16,16,16,67,0.606,3.179,0.667,8.495,0.537,0.0,0.537,0.0,1YCR,0.75999075
218,18,sample_39,89,88,88,59,0.856,1.181,0.898,2.603,0.847,0.0,0.847,0.0,1YCR,1.296418
219,19,sample_76,17,17,17,62,0.735,2.154,0.714,6.846,0.645,0.0,0.645,0.0,1YCR,1.2914765
220,20,sample_29,18,18,18,59,0.63,2.375,0.728,6.29,0.661,0.0,0.661,0.0,1YCR,1.2919314
221,21,sample_19,19,19,19,87,0.62,3.924,0.439,16.85,0.0,0.322,0.322,0.0,1YCR,1.3488989
222,22,sample_54,87,90,90,49,0.663,4.298,0.687,7.889,0.714,0.0,0.714,0.0,1YCR,1.3098286
223,23,sample_79,20,20,20,45,0.772,1.316,0.955,3.111,0.844,0.0,0.844,0.0,1YCR,1.3606174
224,24,sample_61,21,21,21,51,0.541,4.217,0.72,7.803,0.51,0.0,0.51,0.0,1YCR,1.2751884
225,25,sample_34,22,22,22,71,0.872,2.43,0.752,7.944,0.69,0.0,0.69,0.0,1YCR,0.6648668
226,26,sample_50,23,23,23,54,0.407,6.397,0.667,11.386,0.685,0.0,0.685,0.0,1YCR,0.77723384
227,27,sample_13,24,24,24,68,0.842,2.114,0.77,5.079,0.632,0.0,0.632,0.0,1YCR,1.0098162
228,28,sample_42,25,25,25,68,0.49,5.91,0.563,12.113,0.559,0.0,0.559,0.0,1YCR,2.6089125
229,29,sample_26,89,88,88,51,0.786,1.616,0.884,2.684,0.784,0.0,0.784,0.0,1YCR,0.45053133
230,30,sample_6,26,26,26,66,0.761,2.299,0.738,6.138,0.742,0.0,0.742,0.0,1YCR,1.2386158
231,31,sample_93,89,88,88,51,0.9,0.886,0.867,2.646,0.824,0.0,0.824,0.0,1YCR,1.2829853
232,32,sample_32,27,27,27,53,0.843,1.417,0.893,3.021,0.679,0.0,0.679,0.0,1YCR,1.2970339
233,33,sample_49,28,28,28,59,0.809,1.994,0.623,11.54,0.0,0.22,0.22,0.0,1YCR,2.402017
234,34,sample_69,29,29,29,49,0.601,2.192,0.657,8.698,0.653,0.0,0.653,0.0,1YCR,2.3755438
235,35,sample_51,89,87,87,44,0.608,2.127,0.885,2.667,0.818,0.0,0.818,0.0,1YCR,1.2086473
236,36,sample_3,30,30,30,74,0.549,5.488,0.545,14.203,0.419,0.054,0.473,0.0,1YCR,1.291018
237,37,sample_45,31,31,31,75,0.456,4.973,0.533,13.339,0.4,0.093,0.493,0.0,1YCR,1.3756454
238,38,sample_77,32,32,32,83,0.7,6.266,0.56,13.894,0.253,0.193,0.446,0.0,1YCR,1.0589896
239,39,sample_55,33,33,33,49,0.672,5.263,0.818,4.634,0.755,0.0,0.755,0.0,1YCR,1.3376623
240,40,sample_35,34,34,34,60,0.567,3.81,0.62,9.928,0.217,0.317,0.533,0.0,1YCR,1.2796975
241,41,sample_38,35,35,35,62,0.663,2.474,0.623,10.127,0.435,0.0,0.435,0.0,1YCR,1.3401403
242,42,sample_64,36,36,36,40,0.683,2.099,0.784,6.488,0.55,0.0,0.55,0.0,1YCR,1.3707395
243,43,sample_27,37,37,37,61,0.425,5.763,0.63,12.337,0.574,0.0,0.574,0.0,1YCR,1.3976855
244,44,sample_46,38,38,38,66,0.929,0.834,0.848,2.987,0.621,0.0,0.621,0.0,1YCR,0.7940923
245,45,sample_90,39,39,39,53,0.715,3.707,0.82,3.788,0.698,0.0,0.698,0.0,1YCR,1.4193891
246,46,sample_71,89,87,87,52,0.875,1.02,0.838,3.895,0.827,0.0,0.827,0.0,1YCR,1.3270048
247,47,sample_11,40,40,40,72,0.851,1.425,0.767,5.164,0.681,0.0,0.681,0.0,1YCR,1.3312371
248,48,sample_57,41,41,41,68,0.712,4.04,0.842,7.313,0.809,0.0,0.809,0.0,1YCR,1.3063537
249,49,sample_85,42,42,42,68,0.543,4.207,0.471,12.918,0.0,0.162,0.162,0.0,1YCR,2.4786365
250,50,sample_97,43,43,43,61,0.859,1.169,0.857,2.878,0.623,0.0,0.623,0.0,1YCR,1.673626
251,51,sample_20,90,44,44,61,0.752,1.684,0.748,5.946,0.77,0.0,0.77,0.0,1YCR,0.63097
252,52,sample_84,44,45,45,55,0.239,9.753,0.553,15.822,0.527,0.0,0.527,0.0,1YCR,1.53484
253,53,sample_88,45,46,46,73,0.588,3.626,0.605,10.195,0.616,0.0,0.616,0.0,1YCR,1.5741875
254,54,sample_91,46,47,47,54,0.75,1.612,0.767,4.84,0.611,0.0,0.611,0.0,1YCR,1.2173612
255,55,sample_37,47,48,48,80,0.632,4.728,0.584,13.18,0.463,0.0,0.463,0.0,1YCR,1.4685056
256,56,sample_87,48,49,49,62,0.567,2.737,0.603,10.949,0.5,0.0,0.5,0.0,1YCR,0.8026759
257,57,sample_66,88,92,92,60,0.853,1.158,0.927,1.714,0.75,0.0,0.75,0.0,1YCR,0.8384703
258,58,sample_95,49,50,50,43,0.526,7.689,0.713,6.679,0.419,0.233,0.651,0.0,1YCR,1.0955974
259,59,sample_14,50,51,51,81,0.47,7.202,0.724,10.409,0.852,0.0,0.852,0.0,1YCR,0.91531223
260,60,sample_28,51,52,52,45,0.538,4.974,0.85,5.09,0.644,0.0,0.644,0.0,1YCR,1.392855
261,61,sample_58,52,53,53,72,0.448,4.831,0.535,15.424,0.417,0.0,0.417,0.0,1YCR,1.4039212
262,62,sample_7,53,54,54,57,0.899,0.973,0.815,3.472,0.719,0.0,0.719,0.0,1YCR,0.71153396
263,63,sample_4,54,55,55,80,0.827,1.815,0.773,4.7,0.675,0.0,0.675,0.0,1YCR,0.45127317
264,64,sample_41,88,92,92,64,0.835,2.107,0.807,4.923,0.719,0.0,0.719,0.0,1YCR,2.1849499
265,65,sample_31,55,56,56,63,0.682,2.893,0.533,11.131,0.095,0.206,0.302,0.0,1YCR,0.9156119
266,66,sample_5,56,57,57,57,0.846,1.173,0.662,7.303,0.509,0.0,0.509,0.0,1YCR,0.93187535
267,67,sample_33,57,58,58,69,0.726,1.96,0.636,9.133,0.638,0.0,0.638,0.0,1YCR,1.3328413
268,68,sample_48,58,59,59,42,0.206,8.362,0.629,13.164,0.119,0.0,0.119,0.0,1YCR,0.70350707
269,69,sample_9,59,60,60,46,0.697,1.987,0.737,6.135,0.217,0.109,0.326,0.0,1YCR,1.2592354
270,70,sample_99,60,61,61,52,0.393,7.087,0.547,12.747,0.288,0.0,0.288,0.0,1YCR,1.3330321
271,71,sample_23,61,62,62,74,0.653,3.942,0.548,11.109,0.135,0.135,0.27,0.0,1YCR,1.6465877
272,72,sample_47,86,89,89,76,0.77,2.138,0.732,7.083,0.737,0.0,0.737,0.0,1YCR,1.4239053
273,73,sample_80,62,63,63,63,0.675,3.606,0.666,9.681,0.619,0.0,0.619,0.0,1YCR,1.3204819
274,74,sample_73,63,64,64,48,0.653,1.889,0.867,2.543,0.729,0.0,0.729,0.0,1YCR,1.3138669
275,75,sample_24,64,65,65,55,0.634,3.831,0.824,4.427,0.545,0.0,0.545,0.0,1YCR,1.2918141
276,76,sample_81,65,66,66,84,0.611,4.323,0.553,11.24,0.417,0.071,0.488,0.0,1YCR,1.3405985
277,77,sample_60,66,67,67,65,0.631,3.618,0.658,9.292,0.338,0.169,0.508,0.0,1YCR,1.9889096
278,78,sample_68,67,68,68,77,0.305,10.974,0.428,15.446,0.26,0.0,0.26,0.0,1YCR,1.5895479
279,79,sample_98,68,69,69,48,0.586,5.084,0.6,9.053,0.375,0.0,0.375,0.0,1YCR,0.9253535
280,80,sample_65,69,70,70,43,0.655,2.208,0.688,8.212,0.116,0.0,0.116,0.0,1YCR,0.5207197
281,81,sample_83,70,71,71,65,0.52,3.671,0.472,12.36,0.0,0.185,0.185,0.0,1YCR,3.1435091
282,82,sample_40,71,72,72,54,0.329,9.965,0.767,11.545,0.593,0.0,0.593,0.0,1YCR,1.3654846
283,83,sample_52,72,73,73,47,0.462,4.001,0.665,10.032,0.596,0.0,0.596,0.0,1YCR,0.41963428
284,84,sample_67,73,74,74,48,0.305,5.941,0.544,12.211,0.0,0.167,0.167,0.0,1YCR,3.8528774
285,85,sample_89,74,75,75,66,0.778,1.657,0.702,6.278,0.53,0.0,0.53,0.0,1YCR,1.3338617
286,86,sample_53,90,91,91,47,0.69,2.867,0.817,3.477,0.723,0.0,0.723,0.0,1YCR,1.3550814
287,87,sample_59,75,76,76,56,0.314,9.176,0.667,15.309,0.518,0.0,0.518,0.0,1YCR,1.3676192
288,88,sample_70,76,77,77,49,0.747,1.83,0.6,7.989,0.0,0.163,0.163,0.0,1YCR,1.9581097
289,89,sample_74,77,78,78,47,0.468,6.292,0.746,8.378,0.638,0.0,0.638,0.0,1YCR,0.47859678
290,90,sample_22,86,89,89,74,0.95,0.714,0.862,2.911,0.784,0.0,0.784,0.0,1YCR,0.759296
291,91,sample_56,78,79,79,53,0.89,0.89,0.805,5.416,0.642,0.0,0.642,0.0,1YCR,0.7444803
292,92,sample_43,79,80,80,76,0.817,2.39,0.724,7.007,0.303,0.303,0.605,0.0,1YCR,0.6049111
293,93,sample_63,80,81,81,52,0.476,5.324,0.571,11.071,0.0,0.173,0.173,0.0,1YCR,3.9601698
294,94,sample_94,90,91,91,55,0.81,1.748,0.83,3.897,0.673,0.0,0.673,0.0,1YCR,0.85280806
295,95,sample_92,81,82,82,63,0.867,1.156,0.677,6.472,0.651,0.0,0.651,0.0,1YCR,1.1573186
296,96,sample_30,82,83,83,46,0.805,1.563,0.683,6.77,0.0,0.196,0.196,0.0,1YCR,0.4676987
297,97,sample_36,83,84,84,50,0.447,4.504,0.77,5.415,0.76,0.0,0.76,0.0,1YCR,1.3271878
298,98,sample_78,84,85,85,54,0.834,1.138,0.77,4.128,0.741,0.0,0.741,0.0,1YCR,0.9152323
299,99,sample_16,85,86,86,64,0.74,2.441,0.607,9.743,0.438,0.0,0.438,0.0,1YCR,1.3430747
300,0,sample_13,0,0,0,60,0.473,6.212,0.635,10.464,0.617,0.0,0.617,0.0,7MRX_60,4.073684
301,1,sample_90,1,1,1,60,0.443,5.043,0.479,12.631,0.3,0.133,0.433,0.0,7MRX_60,2.646395
302,2,sample_93,98,98,98,60,0.516,5.854,0.754,6.414,0.617,0.0,0.617,0.0,7MRX_60,2.4819028
303,3,sample_82,2,2,2,60,0.604,3.736,0.715,6.495,0.483,0.0,0.483,0.0,7MRX_60,1.4952826
304,4,sample_4,3,3,3,60,0.241,12.009,0.485,17.995,0.233,0.0,0.233,0.0,7MRX_60,4.0549717
305,5,sample_78,4,4,4,60,0.577,2.819,0.555,11.447,0.133,0.25,0.383,0.0,7MRX_60,1.9060605
306,6,sample_72,5,5,5,60,0.474,5.913,0.838,6.307,0.65,0.0,0.65,0.0,7MRX_60,1.4596097
307,7,sample_48,6,6,6,60,0.246,6.985,0.509,12.423,0.4,0.0,0.4,0.0,7MRX_60,2.1437154
308,8,sample_28,7,7,7,60,0.358,6.989,0.55,14.335,0.35,0.083,0.433,0.0,7MRX_60,4.054281
309,9,sample_81,8,8,8,60,0.661,2.886,0.647,8.89,0.167,0.25,0.417,0.0,7MRX_60,2.9544597
310,10,sample_18,9,9,9,60,0.468,8.937,0.549,12.878,0.233,0.183,0.417,0.0,7MRX_60,2.554763
311,11,sample_56,10,10,10,60,0.537,3.237,0.554,10.613,0.2,0.233,0.433,0.0,7MRX_60,2.9540288
312,12,sample_52,11,11,11,60,0.572,3.852,0.517,11.663,0.217,0.0,0.217,0.0,7MRX_60,0.9335541
313,13,sample_40,12,12,12,60,0.62,5.135,0.64,8.563,0.417,0.0,0.417,0.0,7MRX_60,3.4473288
314,14,sample_83,13,13,13,60,0.686,3.412,0.653,9.245,0.483,0.0,0.483,0.0,7MRX_60,1.3209513
315,15,sample_55,14,14,14,60,0.717,2.737,0.633,9.684,0.483,0.0,0.483,0.0,7MRX_60,2.716075
316,16,sample_23,15,15,15,60,0.362,7.983,0.569,16.192,0.55,0.0,0.55,0.0,7MRX_60,4.833335
317,17,sample_91,16,16,16,60,0.542,3.961,0.578,10.62,0.567,0.0,0.567,0.0,7MRX_60,2.1345773
318,18,sample_59,17,17,17,60,0.636,2.846,0.599,10.073,0.417,0.0,0.417,0.0,7MRX_60,1.4756252
319,19,sample_76,18,18,18,60,0.474,6.241,0.712,11.354,0.583,0.0,0.583,0.0,7MRX_60,2.64095
320,20,sample_9,19,19,19,60,0.774,2.596,0.575,11.084,0.433,0.0,0.433,0.0,7MRX_60,1.2047654
321,21,sample_96,20,20,20,60,0.593,3.608,0.553,11.991,0.3,0.167,0.467,0.0,7MRX_60,1.6361678
322,22,sample_38,21,21,21,60,0.743,2.382,0.734,6.11,0.483,0.0,0.483,0.0,7MRX_60,2.3390448
323,23,sample_53,22,22,22,60,0.367,6.788,0.528,12.218,0.533,0.0,0.533,0.0,7MRX_60,2.7763977
324,24,sample_95,23,23,23,60,0.452,4.884,0.499,12.785,0.3,0.0,0.3,0.0,7MRX_60,2.3633647
325,25,sample_64,24,24,24,60,0.458,9.374,0.507,13.966,0.25,0.0,0.25,0.0,7MRX_60,1.1906505
326,26,sample_10,25,25,25,60,0.565,4.208,0.598,12.782,0.467,0.0,0.467,0.0,7MRX_60,2.4463382
327,27,sample_3,26,26,26,60,0.884,1.055,0.701,6.834,0.667,0.0,0.667,0.0,7MRX_60,0.98221844
328,28,sample_73,27,27,27,60,0.533,3.372,0.615,8.948,0.5,0.0,0.5,0.0,7MRX_60,2.9990335
329,29,sample_22,28,28,28,60,0.736,1.968,0.723,5.803,0.65,0.0,0.65,0.0,7MRX_60,2.569454
330,30,sample_24,29,29,29,60,0.472,7.047,0.671,12.187,0.483,0.0,0.483,0.0,7MRX_60,2.2075374
331,31,sample_58,30,30,30,60,0.471,4.65,0.634,10.573,0.6,0.0,0.6,0.0,7MRX_60,2.7452652
332,32,sample_98,31,31,31,60,0.449,5.172,0.736,6.959,0.733,0.0,0.733,0.0,7MRX_60,3.5909338
333,33,sample_29,32,32,32,60,0.613,2.933,0.605,10.725,0.383,0.0,0.383,0.0,7MRX_60,2.157375
334,34,sample_60,33,33,33,60,0.577,4.198,0.532,11.385,0.133,0.2,0.333,0.0,7MRX_60,3.342314
335,35,sample_26,34,34,34,60,0.389,9.601,0.542,14.896,0.383,0.0,0.383,0.0,7MRX_60,3.2678487
336,36,sample_50,35,35,35,60,0.521,7.666,0.564,12.421,0.417,0.0,0.417,0.0,7MRX_60,3.3640723
337,37,sample_74,36,36,36,60,0.506,3.873,0.601,13.416,0.4,0.0,0.4,0.0,7MRX_60,3.62666
338,38,sample_30,37,37,37,60,0.516,5.292,0.697,13.673,0.583,0.0,0.583,0.0,7MRX_60,3.5423377
339,39,sample_44,38,38,38,60,0.39,4.625,0.582,11.558,0.567,0.0,0.567,0.0,7MRX_60,3.213626
340,40,sample_16,39,39,39,60,0.544,4.024,0.755,8.067,0.683,0.0,0.683,0.0,7MRX_60,3.0256472
341,41,sample_51,40,40,40,60,0.44,4.004,0.498,11.884,0.217,0.0,0.217,0.0,7MRX_60,2.1167612
342,42,sample_47,41,41,41,60,0.338,7.03,0.652,16.902,0.6,0.0,0.6,0.0,7MRX_60,6.863101
343,43,sample_99,42,42,42,60,0.36,5.662,0.619,8.668,0.25,0.15,0.4,0.0,7MRX_60,2.6693897
344,44,sample_97,43,43,43,60,0.329,10.002,0.602,15.235,0.383,0.0,0.383,0.0,7MRX_60,3.7038894
345,45,sample_12,44,44,44,60,0.353,7.234,0.458,12.916,0.133,0.083,0.217,0.0,7MRX_60,3.0047524
346,46,sample_57,45,45,45,60,0.472,3.814,0.566,10.183,0.467,0.0,0.467,0.0,7MRX_60,3.1767662
347,47,sample_85,46,46,46,60,0.69,2.338,0.664,8.986,0.7,0.0,0.7,0.0,7MRX_60,2.79415
348,48,sample_7,47,47,47,60,0.291,9.635,0.518,11.721,0.267,0.0,0.267,0.0,7MRX_60,3.4046535
349,49,sample_62,48,48,48,60,0.618,3.723,0.623,10.398,0.45,0.0,0.45,0.0,7MRX_60,3.300635
350,50,sample_15,49,49,49,60,0.469,3.962,0.476,11.689,0.133,0.0,0.133,0.0,7MRX_60,2.2665935
351,51,sample_100,50,50,50,60,0.688,2.826,0.644,9.024,0.333,0.0,0.333,0.0,7MRX_60,1.8609505
352,52,sample_68,51,51,51,60,0.489,4.211,0.495,12.005,0.35,0.067,0.417,0.0,7MRX_60,4.443667
353,53,sample_92,52,52,52,60,0.569,3.222,0.588,11.443,0.333,0.0,0.333,0.0,7MRX_60,1.171186
354,54,sample_61,53,53,53,60,0.781,1.981,0.654,8.941,0.5,0.0,0.5,0.0,7MRX_60,2.087126
355,55,sample_39,54,54,54,60,0.365,9.742,0.515,15.895,0.367,0.0,0.367,0.0,7MRX_60,3.4121974
356,56,sample_49,55,55,55,60,0.661,6.258,0.506,11.585,0.217,0.0,0.217,0.0,7MRX_60,0.7141882
357,57,sample_70,56,56,56,60,0.593,3.535,0.652,10.694,0.45,0.0,0.45,0.0,7MRX_60,2.122673
358,58,sample_32,57,57,57,60,0.437,4.392,0.632,9.182,0.5,0.0,0.5,0.0,7MRX_60,1.9934101
359,59,sample_77,58,58,58,60,0.455,7.636,0.62,12.334,0.583,0.0,0.583,0.0,7MRX_60,3.434912
360,60,sample_17,59,59,59,60,0.441,8.364,0.538,11.038,0.317,0.183,0.5,0.0,7MRX_60,3.4897432
361,61,sample_80,60,60,60,60,0.481,4.423,0.665,11.453,0.617,0.0,0.617,0.0,7MRX_60,2.7763214
362,62,sample_21,61,61,61,60,0.361,7.645,0.524,13.011,0.3,0.0,0.3,0.0,7MRX_60,2.5376525
363,63,sample_75,62,62,62,60,0.566,2.823,0.612,9.569,0.55,0.0,0.55,0.0,7MRX_60,1.5297278
364,64,sample_84,63,63,63,60,0.306,11.265,0.598,12.293,0.467,0.0,0.467,0.0,7MRX_60,2.070904
365,65,sample_6,64,64,64,60,0.431,7.187,0.574,12.718,0.4,0.0,0.4,0.0,7MRX_60,3.6299946
366,66,sample_69,65,65,65,60,0.524,4.843,0.719,11.114,0.667,0.0,0.667,0.0,7MRX_60,3.0120757
367,67,sample_43,66,66,66,60,0.365,8.308,0.573,12.901,0.167,0.133,0.3,0.0,7MRX_60,3.3880947
368,68,sample_88,98,98,98,60,0.44,9.636,0.842,5.726,0.767,0.0,0.767,0.0,7MRX_60,3.0915055
369,69,sample_71,67,67,67,60,0.619,3.307,0.566,10.432,0.35,0.0,0.35,0.0,7MRX_60,2.9710035
370,70,sample_41,68,68,68,60,0.473,7.158,0.56,12.797,0.65,0.0,0.65,0.0,7MRX_60,1.8008982
371,71,sample_67,69,69,69,60,0.748,2.041,0.739,5.309,0.467,0.0,0.467,0.0,7MRX_60,1.7180219
372,72,sample_27,70,70,70,60,0.642,2.198,0.693,6.352,0.65,0.0,0.65,0.0,7MRX_60,1.2157925
373,73,sample_11,71,71,71,60,0.364,4.729,0.654,11.358,0.617,0.0,0.617,0.0,7MRX_60,2.3038442
374,74,sample_31,72,72,72,60,0.346,7.849,0.51,12.786,0.383,0.0,0.383,0.0,7MRX_60,2.6102548
375,75,sample_86,73,73,73,60,0.472,5.699,0.662,9.597,0.667,0.0,0.667,0.0,7MRX_60,2.5847802
376,76,sample_19,74,74,74,60,0.694,2.52,0.66,7.727,0.533,0.0,0.533,0.0,7MRX_60,2.2829614
377,77,sample_33,75,75,75,60,0.744,2.11,0.592,9.851,0.183,0.233,0.417,0.0,7MRX_60,1.7478831
378,78,sample_35,76,76,76,60,0.553,3.818,0.525,11.434,0.433,0.0,0.433,0.0,7MRX_60,3.049327
379,79,sample_89,77,77,77,60,0.54,6.712,0.619,9.59,0.35,0.0,0.35,0.0,7MRX_60,1.0865723
380,80,sample_66,78,78,78,60,0.299,9.639,0.452,14.116,0.117,0.083,0.2,0.0,7MRX_60,2.9901574
381,81,sample_25,79,79,79,60,0.495,3.789,0.538,11.288,0.65,0.0,0.65,0.0,7MRX_60,3.424928
382,82,sample_34,80,80,80,60,0.518,3.701,0.563,10.673,0.15,0.15,0.3,0.0,7MRX_60,2.4822543
383,83,sample_36,81,81,81,60,0.685,2.162,0.569,11.118,0.583,0.0,0.583,0.0,7MRX_60,1.6378353
384,84,sample_20,82,82,82,60,0.383,8.759,0.558,13.384,0.467,0.0,0.467,0.0,7MRX_60,2.7268229
385,85,sample_65,83,83,83,60,0.43,5.574,0.516,12.345,0.133,0.267,0.4,0.0,7MRX_60,2.7359223
386,86,sample_45,84,84,84,60,0.43,7.141,0.629,12.433,0.65,0.0,0.65,0.0,7MRX_60,3.0773067
387,87,sample_46,85,85,85,60,0.648,2.415,0.565,10.234,0.55,0.0,0.55,0.0,7MRX_60,2.820737
388,88,sample_14,86,86,86,60,0.528,3.549,0.47,13.355,0.133,0.067,0.2,0.0,7MRX_60,3.6373022
389,89,sample_8,87,87,87,60,0.697,2.474,0.793,4.71,0.667,0.0,0.667,0.0,7MRX_60,2.0227656
390,90,sample_63,88,88,88,60,0.723,2.307,0.572,10.908,0.483,0.0,0.483,0.0,7MRX_60,2.0614731
391,91,sample_42,89,89,89,60,0.629,3.76,0.571,11.222,0.567,0.0,0.567,0.0,7MRX_60,2.4057145
392,92,sample_87,90,90,90,60,0.282,9.21,0.521,11.265,0.333,0.0,0.333,0.0,7MRX_60,3.429328
393,93,sample_2,91,91,91,60,0.749,1.948,0.728,6.216,0.533,0.0,0.533,0.0,7MRX_60,1.7862473
394,94,sample_79,92,92,92,60,0.272,8.571,0.42,14.897,0.083,0.0,0.083,0.0,7MRX_60,5.08906
395,95,sample_94,93,93,93,60,0.574,2.866,0.639,11.397,0.483,0.0,0.483,0.0,7MRX_60,2.1495984
396,96,sample_1,94,94,94,60,0.549,8.429,0.721,9.622,0.617,0.0,0.617,0.0,7MRX_60,3.514268
397,97,sample_5,95,95,95,60,0.784,1.507,0.728,5.851,0.55,0.0,0.55,0.0,7MRX_60,1.0242183
398,98,sample_54,96,96,96,60,0.321,8.925,0.555,10.87,0.6,0.0,0.6,0.0,7MRX_60,2.6662235
399,99,sample_37,97,97,97,60,0.683,2.477,0.747,5.98,0.5,0.0,0.5,0.0,7MRX_60,1.5281503
400,0,sample_85,0,0,0,85,0.309,7.553,0.394,15.545,0.0,0.153,0.153,0.0,7MRX_85,5.3937955
401,1,sample_75,1,1,1,85,0.621,4.333,0.543,11.867,0.506,0.0,0.506,0.0,7MRX_85,3.4813013
402,2,sample_65,2,2,2,85,0.307,11.956,0.701,14.299,0.624,0.0,0.624,0.0,7MRX_85,2.3453274
403,3,sample_11,3,3,3,85,0.882,1.298,0.798,4.557,0.659,0.0,0.659,0.0,7MRX_85,1.1420789
404,4,sample_43,4,4,4,85,0.791,3.657,0.762,5.783,0.6,0.0,0.6,0.0,7MRX_85,1.4333409
405,5,sample_31,5,5,5,85,0.383,7.91,0.46,15.117,0.341,0.059,0.4,0.0,7MRX_85,2.5943465
406,6,sample_77,6,6,6,85,0.391,7.609,0.391,15.371,0.082,0.118,0.2,0.0,7MRX_85,3.691488
407,7,sample_59,7,7,7,85,0.793,2.693,0.55,11.267,0.235,0.212,0.447,0.0,7MRX_85,2.3932357
408,8,sample_55,8,8,8,85,0.812,1.901,0.753,5.278,0.129,0.212,0.341,0.059,7MRX_85,4.028402
409,9,sample_2,9,9,9,85,0.377,8.767,0.448,15.029,0.271,0.0,0.271,0.0,7MRX_85,3.2292504
410,10,sample_7,10,10,10,85,0.342,8.226,0.39,15.168,0.082,0.129,0.212,0.0,7MRX_85,7.278884
411,11,sample_92,11,11,11,85,0.373,6.44,0.425,17.202,0.153,0.0,0.153,0.0,7MRX_85,3.8514225
412,12,sample_54,12,12,12,85,0.279,9.664,0.465,15.412,0.306,0.0,0.306,0.0,7MRX_85,5.9365816
413,13,sample_84,13,13,13,85,0.341,10.525,0.444,15.857,0.329,0.082,0.412,0.0,7MRX_85,4.0517344
414,14,sample_73,14,14,14,85,0.856,1.58,0.591,9.803,0.165,0.329,0.494,0.0,7MRX_85,2.2763717
415,15,sample_52,15,15,15,85,0.212,12.859,0.53,12.699,0.141,0.176,0.318,0.0,7MRX_85,4.281355
416,16,sample_94,16,16,16,85,0.52,5.486,0.514,12.68,0.388,0.129,0.518,0.0,7MRX_85,2.126518
417,17,sample_23,17,17,17,85,0.851,1.592,0.731,6.076,0.412,0.141,0.553,0.0,7MRX_85,1.4028916
418,18,sample_99,18,18,18,85,0.321,9.742,0.486,15.59,0.341,0.165,0.506,0.0,7MRX_85,3.609082
419,19,sample_30,19,19,19,85,0.339,9.81,0.488,18.132,0.529,0.047,0.576,0.0,7MRX_85,3.2903469
420,20,sample_15,20,20,20,85,0.817,1.841,0.707,7.744,0.612,0.0,0.612,0.0,7MRX_85,0.5548141
421,21,sample_24,21,21,21,85,0.61,3.815,0.592,12.448,0.565,0.0,0.565,0.0,7MRX_85,2.4794142
422,22,sample_58,22,22,22,85,0.655,5.221,0.662,8.984,0.506,0.0,0.506,0.0,7MRX_85,1.4709197
423,23,sample_50,23,23,23,85,0.372,7.957,0.401,18.189,0.294,0.0,0.294,0.0,7MRX_85,3.6448922
424,24,sample_74,24,24,24,85,0.759,2.278,0.665,9.258,0.094,0.459,0.553,0.0,7MRX_85,1.6595395
425,25,sample_96,25,25,25,85,0.662,2.73,0.638,9.096,0.412,0.235,0.647,0.0,7MRX_85,2.8212202
426,26,sample_32,26,26,26,85,0.834,1.903,0.702,8.181,0.165,0.306,0.471,0.0,7MRX_85,1.7363156
427,27,sample_89,27,27,27,85,0.242,11.633,0.458,18.249,0.329,0.0,0.329,0.0,7MRX_85,2.7569377
428,28,sample_17,28,28,28,85,0.386,8.257,0.536,15.567,0.624,0.0,0.624,0.0,7MRX_85,2.9257543
429,29,sample_64,29,29,29,85,0.659,4.42,0.623,12.027,0.553,0.0,0.553,0.0,7MRX_85,1.181271
430,30,sample_28,30,30,30,85,0.304,6.701,0.355,16.238,0.141,0.153,0.294,0.0,7MRX_85,5.8270826
431,31,sample_10,31,31,31,85,0.555,8.896,0.488,12.077,0.118,0.212,0.329,0.0,7MRX_85,3.0589316
432,32,sample_49,32,32,32,85,0.664,4.856,0.534,12.075,0.541,0.047,0.588,0.0,7MRX_85,1.0913044
433,33,sample_88,33,33,33,85,0.725,2.728,0.738,6.322,0.647,0.0,0.647,0.0,7MRX_85,2.0704274
434,34,sample_21,34,34,34,85,0.317,9.129,0.401,17.167,0.235,0.0,0.235,0.0,7MRX_85,4.50246
435,35,sample_37,35,35,35,85,0.538,6.066,0.465,14.043,0.271,0.047,0.318,0.0,7MRX_85,3.6558192
436,36,sample_33,36,36,36,85,0.523,4.284,0.53,11.823,0.353,0.0,0.353,0.0,7MRX_85,2.144388
437,37,sample_66,37,37,37,85,0.739,2.93,0.6,10.677,0.671,0.0,0.671,0.0,7MRX_85,3.1700842
438,38,sample_56,38,38,38,85,0.537,6.368,0.609,10.512,0.376,0.141,0.518,0.0,7MRX_85,1.9610795
439,39,sample_98,39,39,39,85,0.903,1.228,0.817,4.237,0.094,0.318,0.412,0.0,7MRX_85,0.5728461
440,40,sample_72,40,40,40,85,0.556,6.792,0.487,13.06,0.247,0.176,0.424,0.0,7MRX_85,3.221176
441,41,sample_4,41,41,41,85,0.769,3.539,0.593,11.198,0.494,0.0,0.494,0.0,7MRX_85,2.1151807
442,42,sample_70,42,42,42,85,0.757,2.281,0.585,10.802,0.4,0.0,0.4,0.0,7MRX_85,1.1645031
443,43,sample_100,43,43,43,85,0.384,11.06,0.606,17.041,0.6,0.0,0.6,0.0,7MRX_85,3.6611626
444,44,sample_78,44,44,44,85,0.273,12.378,0.406,21.823,0.224,0.0,0.224,0.0,7MRX_85,6.8629155
445,45,sample_42,45,45,45,85,0.702,2.726,0.65,9.044,0.706,0.0,0.706,0.0,7MRX_85,3.5415618
446,46,sample_26,46,46,46,85,0.451,8.449,0.488,14.138,0.247,0.059,0.306,0.0,7MRX_85,2.859019
447,47,sample_51,47,47,47,85,0.757,2.483,0.528,12.763,0.4,0.047,0.447,0.0,7MRX_85,3.3738275
448,48,sample_19,48,48,48,85,0.314,10.431,0.413,16.433,0.329,0.047,0.376,0.0,7MRX_85,3.8731806
449,49,sample_25,49,49,49,85,0.569,4.601,0.612,10.037,0.635,0.0,0.635,0.0,7MRX_85,2.4577236
450,50,sample_18,50,50,50,85,0.365,9.363,0.518,12.672,0.0,0.2,0.2,0.0,7MRX_85,6.0933757
451,51,sample_3,51,51,51,85,0.3,10.079,0.436,15.407,0.188,0.059,0.247,0.0,7MRX_85,5.065403
452,52,sample_97,52,52,52,85,0.626,3.443,0.55,11.899,0.353,0.188,0.541,0.0,7MRX_85,4.280497
453,53,sample_13,53,53,53,85,0.572,4.66,0.568,12.603,0.235,0.176,0.412,0.0,7MRX_85,2.1050818
454,54,sample_34,54,54,54,85,0.293,10.574,0.392,16.839,0.188,0.0,0.188,0.0,7MRX_85,3.3307278
455,55,sample_36,55,55,55,85,0.32,9.604,0.456,13.839,0.212,0.059,0.271,0.0,7MRX_85,3.7446337
456,56,sample_16,56,56,56,85,0.402,7.395,0.509,13.823,0.518,0.0,0.518,0.0,7MRX_85,5.679169
457,57,sample_1,57,57,57,85,0.335,11.11,0.489,14.013,0.647,0.0,0.647,0.0,7MRX_85,3.5267737
458,58,sample_40,58,58,58,85,0.805,2.015,0.753,6.623,0.294,0.129,0.424,0.0,7MRX_85,1.2956101
459,59,sample_46,59,59,59,85,0.278,14.17,0.503,18.607,0.176,0.0,0.176,0.0,7MRX_85,3.1241941
460,60,sample_48,60,60,60,85,0.26,9.368,0.417,17.877,0.412,0.0,0.412,0.0,7MRX_85,4.676749
461,61,sample_80,61,61,61,85,0.803,1.98,0.835,3.948,0.647,0.0,0.647,0.0,7MRX_85,1.5515026
462,62,sample_14,62,62,62,85,0.29,9.351,0.46,16.75,0.318,0.0,0.318,0.0,7MRX_85,5.0308228
463,63,sample_83,63,63,63,85,0.462,7.739,0.392,17.012,0.224,0.0,0.224,0.0,7MRX_85,4.4122562
464,64,sample_20,64,64,64,85,0.855,1.8,0.779,5.331,0.247,0.271,0.518,0.0,7MRX_85,0.8206923
465,65,sample_91,65,65,65,85,0.807,1.994,0.779,4.705,0.271,0.259,0.529,0.0,7MRX_85,0.9463349
466,66,sample_68,66,66,66,85,0.226,10.57,0.393,16.238,0.153,0.294,0.447,0.0,7MRX_85,5.611598
467,67,sample_60,67,67,67,85,0.367,7.191,0.584,16.68,0.565,0.0,0.565,0.0,7MRX_85,3.9571838
468,68,sample_63,68,68,68,85,0.759,2.845,0.652,9.006,0.529,0.0,0.529,0.0,7MRX_85,0.88045293
469,69,sample_69,69,69,69,85,0.605,4.028,0.552,13.496,0.6,0.0,0.6,0.0,7MRX_85,2.2631907
470,70,sample_47,70,70,70,85,0.434,6.65,0.492,13.038,0.447,0.0,0.447,0.0,7MRX_85,5.913874
471,71,sample_44,71,71,71,85,0.673,2.897,0.556,16.595,0.635,0.0,0.635,0.0,7MRX_85,1.7253827
472,72,sample_81,72,72,72,85,0.527,5.675,0.575,11.171,0.435,0.059,0.494,0.0,7MRX_85,6.4228168
473,73,sample_45,73,73,73,85,0.487,5.757,0.504,13.988,0.294,0.141,0.435,0.0,7MRX_85,2.0591052
474,74,sample_61,74,74,74,85,0.391,7.013,0.68,15.857,0.718,0.0,0.718,0.0,7MRX_85,2.5717046
475,75,sample_82,75,75,75,85,0.366,9.884,0.425,15.111,0.353,0.047,0.4,0.0,7MRX_85,3.4299831
476,76,sample_93,76,76,76,85,0.595,5.844,0.571,11.557,0.494,0.047,0.541,0.0,7MRX_85,6.26601
477,77,sample_62,77,77,77,85,0.651,4.468,0.561,11.586,0.506,0.0,0.506,0.0,7MRX_85,1.9245753
478,78,sample_87,78,78,78,85,0.872,1.799,0.783,5.92,0.2,0.247,0.447,0.0,7MRX_85,1.9110799
479,79,sample_90,79,79,79,85,0.558,3.424,0.574,11.688,0.647,0.0,0.647,0.0,7MRX_85,3.1853378
480,80,sample_6,80,80,80,85,0.338,11.494,0.533,14.598,0.6,0.0,0.6,0.0,7MRX_85,5.6561203
481,81,sample_38,81,81,81,85,0.407,6.249,0.529,14.657,0.341,0.0,0.341,0.0,7MRX_85,3.8773987
482,82,sample_57,82,82,82,85,0.613,7.101,0.617,13.167,0.482,0.0,0.482,0.0,7MRX_85,2.2897236
483,83,sample_41,83,83,83,85,0.772,2.412,0.75,6.404,0.094,0.353,0.447,0.0,7MRX_85,1.279101
484,84,sample_53,84,84,84,85,0.429,6.966,0.403,16.264,0.094,0.188,0.282,0.0,7MRX_85,1.44613
485,85,sample_67,85,85,85,85,0.369,7.362,0.533,17.626,0.624,0.0,0.624,0.0,7MRX_85,3.0104322
486,86,sample_12,86,86,86,85,0.755,3.16,0.692,8.468,0.294,0.165,0.459,0.0,7MRX_85,3.6685379
487,87,sample_95,87,87,87,85,0.423,7.304,0.457,14.805,0.294,0.188,0.482,0.0,7MRX_85,7.2310214
488,88,sample_39,88,88,88,85,0.317,11.57,0.464,16.031,0.153,0.106,0.259,0.0,7MRX_85,2.2623756
489,89,sample_86,89,89,89,85,0.803,2.942,0.748,5.576,0.624,0.0,0.624,0.0,7MRX_85,1.3902199
490,90,sample_27,90,90,90,85,0.249,12.284,0.432,14.658,0.329,0.047,0.376,0.0,7MRX_85,3.5483198
491,91,sample_8,91,91,91,85,0.254,11.472,0.432,15.843,0.6,0.0,0.6,0.0,7MRX_85,6.991492
492,92,sample_71,92,92,92,85,0.83,1.841,0.598,9.364,0.365,0.294,0.659,0.0,7MRX_85,1.2903534
493,93,sample_29,93,93,93,85,0.471,6.334,0.562,11.898,0.694,0.0,0.694,0.0,7MRX_85,7.0005774
494,94,sample_79,94,94,94,85,0.388,7.102,0.439,15.688,0.271,0.047,0.318,0.0,7MRX_85,3.710949
495,95,sample_22,95,95,95,85,0.415,7.268,0.416,15.487,0.176,0.047,0.224,0.0,7MRX_85,3.9325051
496,96,sample_9,96,96,96,85,0.29,10.827,0.414,16.484,0.176,0.0,0.176,0.0,7MRX_85,4.589205
497,97,sample_35,97,97,97,85,0.238,10.749,0.461,14.649,0.212,0.165,0.376,0.0,7MRX_85,3.7952204
498,98,sample_5,98,98,98,85,0.72,2.411,0.61,10.905,0.588,0.0,0.588,0.0,7MRX_85,2.3352675
499,99,sample_76,99,99,99,85,0.372,7.025,0.432,15.38,0.294,0.153,0.447,0.0,7MRX_85,4.421615
500,0,sample_1,0,0,0,37,0.458,2.482,0.595,9.242,0.0,0.243,0.243,0.0,4ZYP,1.947921
501,1,sample_10,97,97,97,43,0.288,5.437,0.693,7.84,0.674,0.0,0.674,0.0,4ZYP,4.0049324
502,2,sample_100,1,1,1,48,0.58,2.616,0.606,8.759,0.271,0.083,0.354,0.0,4ZYP,1.9813792
503,3,sample_11,2,2,2,39,0.533,3.331,0.635,8.463,0.41,0.0,0.41,0.0,4ZYP,1.825801
504,4,sample_12,3,3,3,41,0.689,1.63,0.599,9.509,0.341,0.0,0.341,0.0,4ZYP,1.5168859
505,5,sample_13,4,4,4,42,0.463,3.594,0.75,6.121,0.429,0.095,0.524,0.0,4ZYP,2.2211971
506,6,sample_14,5,5,5,41,0.357,3.829,0.657,9.418,0.439,0.0,0.439,0.0,4ZYP,2.6302166
507,7,sample_15,6,6,6,47,0.525,3.016,0.578,10.761,0.0,0.255,0.255,0.0,4ZYP,1.9264836
508,8,sample_16,7,7,7,44,0.319,8.388,0.497,13.482,0.0,0.0,0.0,0.0,4ZYP,2.2105086
509,9,sample_17,8,8,8,50,0.535,3.279,0.635,8.203,0.28,0.08,0.36,0.0,4ZYP,1.8258797
510,10,sample_18,9,9,9,45,0.314,9.364,0.444,13.282,0.111,0.0,0.111,0.0,4ZYP,2.345921
511,11,sample_19,10,10,10,42,0.734,1.602,0.707,6.01,0.0,0.548,0.548,0.0,4ZYP,1.7498995
512,12,sample_2,11,11,11,45,0.603,2.261,0.576,9.331,0.111,0.111,0.222,0.0,4ZYP,2.2628586
513,13,sample_20,12,12,12,43,0.579,2.417,0.615,9.6,0.256,0.0,0.256,0.0,4ZYP,2.371284
514,14,sample_21,13,13,13,46,0.491,4.533,0.6,10.932,0.457,0.087,0.543,0.0,4ZYP,2.1367393
515,15,sample_22,14,14,14,46,0.491,3.371,0.703,9.346,0.5,0.0,0.5,0.0,4ZYP,2.0975409
516,16,sample_23,15,15,15,46,0.581,2.973,0.641,9.875,0.283,0.087,0.37,0.0,4ZYP,1.7117245
517,17,sample_24,16,16,16,38,0.284,7.332,0.592,16.384,0.237,0.0,0.237,0.0,4ZYP,8.764431
518,18,sample_25,17,17,17,40,0.415,3.388,0.645,8.889,0.5,0.0,0.5,0.0,4ZYP,1.4841487
519,19,sample_26,18,18,18,47,0.27,8.306,0.496,12.406,0.106,0.0,0.106,0.0,4ZYP,1.8553834
520,20,sample_27,19,19,19,46,0.534,2.637,0.61,9.386,0.348,0.0,0.348,0.0,4ZYP,1.8916023
521,21,sample_28,20,20,20,40,0.375,4.32,0.549,11.81,0.225,0.0,0.225,0.0,4ZYP,2.2098775
522,22,sample_29,21,21,21,40,0.288,6.875,0.671,12.26,0.225,0.0,0.225,0.0,4ZYP,1.5734247
523,23,sample_3,22,22,22,48,0.641,2.924,0.636,9.883,0.229,0.0,0.229,0.0,4ZYP,1.8464563
524,24,sample_30,23,23,23,40,0.351,5.135,0.662,6.634,0.375,0.0,0.375,0.0,4ZYP,2.1804066
525,25,sample_31,24,24,24,37,0.235,7.649,0.629,11.958,0.135,0.0,0.135,0.0,4ZYP,2.1207232
526,26,sample_32,25,25,25,43,0.306,4.933,0.571,12.288,0.209,0.0,0.209,0.0,4ZYP,2.0313501
527,27,sample_33,26,26,26,42,0.548,2.157,0.59,10.481,0.476,0.0,0.476,0.0,4ZYP,2.5447748
528,28,sample_34,27,27,27,44,0.295,8.433,0.488,14.373,0.0,0.0,0.0,0.0,4ZYP,2.2033126
529,29,sample_35,28,28,28,44,0.312,10.089,0.626,12.265,0.205,0.0,0.205,0.0,4ZYP,1.8535275
530,30,sample_36,29,29,29,43,0.388,6.002,0.695,8.697,0.419,0.0,0.419,0.0,4ZYP,2.0340955
531,31,sample_37,30,30,30,39,0.514,3.375,0.587,9.912,0.0,0.128,0.128,0.0,4ZYP,2.0311196
532,32,sample_38,31,31,31,49,0.683,2.785,0.57,9.829,0.224,0.265,0.49,0.0,4ZYP,4.2413
533,33,sample_39,32,32,32,50,0.224,9.221,0.465,17.346,0.0,0.0,0.0,0.0,4ZYP,1.9368173
534,34,sample_4,33,33,33,44,0.372,4.815,0.8,7.488,0.5,0.091,0.591,0.0,4ZYP,2.029909
535,35,sample_40,34,34,34,45,0.65,2.133,0.716,6.121,0.4,0.2,0.6,0.0,4ZYP,1.6987191
536,36,sample_41,35,35,35,50,0.603,2.604,0.552,10.052,0.0,0.2,0.2,0.0,4ZYP,1.6713597
537,37,sample_42,36,36,36,40,0.508,2.949,0.757,8.164,0.0,0.2,0.2,0.0,4ZYP,1.8985437
538,38,sample_43,96,96,96,35,0.262,5.415,0.729,6.029,0.457,0.0,0.457,0.0,4ZYP,4.5552254
539,39,sample_44,37,37,37,48,0.303,7.511,0.622,13.86,0.438,0.0,0.438,0.0,4ZYP,3.185209
540,40,sample_45,38,38,38,46,0.477,2.95,0.712,7.223,0.609,0.0,0.609,0.0,4ZYP,2.5243495
541,41,sample_46,39,39,39,47,0.485,2.937,0.663,7.479,0.234,0.0,0.234,0.0,4ZYP,1.9203739
542,42,sample_47,40,40,40,44,0.286,7.326,0.608,12.897,0.705,0.0,0.705,0.0,4ZYP,4.8136487
543,43,sample_48,41,41,41,41,0.518,5.453,0.9,3.454,0.902,0.0,0.902,0.0,4ZYP,7.653973
544,44,sample_49,42,42,42,41,0.372,6.247,0.627,12.496,0.0,0.0,0.0,0.0,4ZYP,0.84508175
545,45,sample_5,43,43,43,42,0.468,3.568,0.602,10.939,0.452,0.0,0.452,0.0,4ZYP,1.8034558
546,46,sample_50,44,44,44,43,0.559,3.063,0.621,9.694,0.558,0.0,0.558,0.0,4ZYP,4.293766
547,47,sample_51,45,45,45,46,0.696,2.89,0.667,8.541,0.478,0.0,0.478,0.0,4ZYP,3.0891886
548,48,sample_52,46,46,46,46,0.443,3.375,0.614,10.255,0.543,0.0,0.543,0.0,4ZYP,2.7889779
549,49,sample_53,47,47,47,46,0.312,5.44,0.563,12.097,0.283,0.087,0.37,0.0,4ZYP,1.7558094
550,50,sample_54,48,48,48,37,0.329,5.057,0.569,11.936,0.351,0.0,0.351,0.0,4ZYP,2.5712936
551,51,sample_55,49,49,49,44,0.402,4.492,0.551,11.019,0.614,0.0,0.614,0.0,4ZYP,4.5485463
552,52,sample_56,50,50,50,40,0.455,6.933,0.66,9.011,0.375,0.0,0.375,0.0,4ZYP,1.9722288
553,53,sample_57,51,51,51,44,0.299,7.284,0.621,14.703,0.227,0.0,0.227,0.0,4ZYP,2.4566557
554,54,sample_58,52,52,52,38,0.552,2.317,0.594,9.609,0.289,0.0,0.289,0.0,4ZYP,2.0080757
555,55,sample_59,53,53,53,48,0.454,4.221,0.499,12.277,0.104,0.0,0.104,0.0,4ZYP,1.7292107
556,56,sample_6,54,54,54,36,0.661,1.35,0.788,4.69,0.0,0.25,0.25,0.0,4ZYP,0.9566289
557,57,sample_60,55,55,55,48,0.418,9.851,0.629,10.753,0.479,0.0,0.479,0.0,4ZYP,1.947324
558,58,sample_61,56,56,56,44,0.307,10.638,0.644,12.024,0.205,0.114,0.318,0.0,4ZYP,2.332475
559,59,sample_62,57,57,57,44,0.438,3.751,0.605,9.577,0.523,0.0,0.523,0.0,4ZYP,4.707674
560,60,sample_63,58,58,58,38,0.379,3.686,0.649,8.637,0.447,0.0,0.447,0.0,4ZYP,1.8498793
561,61,sample_64,59,59,59,38,0.278,5.117,0.519,11.097,0.132,0.237,0.368,0.0,4ZYP,3.9881322
562,62,sample_65,60,60,60,41,0.311,6.355,0.646,10.215,0.537,0.0,0.537,0.0,4ZYP,5.8414717
563,63,sample_66,61,61,61,44,0.381,6.054,0.554,12.109,0.295,0.0,0.295,0.0,4ZYP,2.074011
564,64,sample_67,62,62,62,47,0.374,7.169,0.586,11.81,0.426,0.0,0.426,0.0,4ZYP,2.4309738
565,65,sample_68,63,63,63,50,0.365,4.605,0.533,11.385,0.26,0.08,0.34,0.0,4ZYP,5.789315
566,66,sample_69,64,64,64,38,0.443,4.41,0.587,11.869,0.447,0.0,0.447,0.0,4ZYP,3.3993623
567,67,sample_7,65,65,65,46,0.607,2.825,0.701,7.006,0.0,0.326,0.326,0.0,4ZYP,0.874941
568,68,sample_70,66,66,66,40,0.322,4.952,0.557,12.213,0.225,0.0,0.225,0.0,4ZYP,1.6986793
569,69,sample_71,67,67,67,38,0.521,2.154,0.785,4.976,0.395,0.105,0.5,0.0,4ZYP,2.2940488
570,70,sample_72,68,68,68,45,0.591,2.831,0.589,11.032,0.4,0.0,0.4,0.0,4ZYP,2.044176
571,71,sample_73,69,69,69,42,0.301,8.355,0.664,9.64,0.238,0.095,0.333,0.0,4ZYP,1.9930425
572,72,sample_74,70,70,70,40,0.351,4.487,0.542,11.539,0.25,0.0,0.25,0.0,4ZYP,2.3926778
573,73,sample_75,97,97,97,43,0.411,3.888,0.655,8.635,0.628,0.0,0.628,0.0,4ZYP,3.1975775
574,74,sample_76,71,71,71,39,0.24,7.056,0.449,13.273,0.0,0.128,0.128,0.0,4ZYP,2.60084
575,75,sample_77,72,72,72,49,0.333,7.424,0.68,8.067,0.408,0.0,0.408,0.0,4ZYP,1.9240167
576,76,sample_78,73,73,73,45,0.421,4.422,0.634,10.534,0.711,0.0,0.711,0.0,4ZYP,4.6365423
577,77,sample_79,74,74,74,39,0.306,6.296,0.535,13.009,0.462,0.0,0.462,0.0,4ZYP,3.0385756
578,78,sample_8,75,75,75,40,0.271,6.752,0.664,10.409,0.425,0.0,0.425,0.0,4ZYP,2.022697
579,79,sample_80,76,76,76,44,0.424,6.981,0.65,10.069,0.295,0.0,0.295,0.0,4ZYP,1.9573746
580,80,sample_81,77,77,77,49,0.358,6.325,0.45,13.503,0.204,0.0,0.204,0.0,4ZYP,2.7267907
581,81,sample_82,78,78,78,44,0.386,4.952,0.474,11.773,0.0,0.0,0.0,0.0,4ZYP,3.7128546
582,82,sample_83,79,79,79,42,0.325,6.252,0.642,11.181,0.238,0.095,0.333,0.0,4ZYP,5.6116233
583,83,sample_84,80,80,80,37,0.35,4.307,0.501,12.036,0.162,0.0,0.162,0.0,4ZYP,0.9838276
584,84,sample_85,81,81,81,48,0.337,9.393,0.641,10.208,0.458,0.0,0.458,0.0,4ZYP,2.0270782
585,85,sample_86,82,82,82,43,0.415,3.773,0.599,8.867,0.116,0.0,0.116,0.0,4ZYP,5.7535653
586,86,sample_87,96,96,96,40,0.346,5.788,0.764,4.933,0.75,0.0,0.75,0.0,4ZYP,4.695601
587,87,sample_88,83,83,83,40,0.553,3.381,0.576,11.965,0.4,0.0,0.4,0.0,4ZYP,1.7237334
588,88,sample_89,84,84,84,46,0.464,4.469,0.608,10.217,0.609,0.0,0.609,0.0,4ZYP,4.3844657
589,89,sample_9,85,85,85,40,0.313,5.594,0.602,10.731,0.325,0.0,0.325,0.0,4ZYP,2.636684
590,90,sample_90,86,86,86,43,0.491,3.261,0.648,11.269,0.233,0.093,0.326,0.0,4ZYP,1.1834329
591,91,sample_91,87,87,87,44,0.697,1.59,0.75,5.437,0.0,0.205,0.205,0.0,4ZYP,0.49214968
592,92,sample_92,88,88,88,41,0.43,3.528,0.627,9.002,0.61,0.0,0.61,0.0,4ZYP,3.3478017
593,93,sample_93,89,89,89,42,0.358,3.973,0.521,11.133,0.119,0.143,0.262,0.0,4ZYP,2.1500645
594,94,sample_94,90,90,90,45,0.314,7.25,0.629,11.477,0.444,0.0,0.444,0.0,4ZYP,1.9281878
595,95,sample_95,91,91,91,48,0.42,3.413,0.466,11.511,0.0,0.104,0.104,0.0,4ZYP,3.1526551
596,96,sample_96,92,92,92,40,0.478,3.01,0.729,5.035,0.3,0.1,0.4,0.0,4ZYP,1.8216242
597,97,sample_97,93,93,93,48,0.399,10.291,0.61,9.71,0.438,0.0,0.438,0.0,4ZYP,2.6063437
598,98,sample_98,94,94,94,41,0.559,2.411,0.743,5.544,0.146,0.122,0.268,0.0,4ZYP,1.9036657
599,99,sample_99,95,95,95,46,0.532,2.732,0.487,11.56,0.0,0.196,0.196,0.0,4ZYP,1.8190907
600,0,sample_23,0,0,0,56,0.589,3.648,0.761,7.038,0.768,0.0,0.768,0.0,5TRV_short,1.7775646
601,1,sample_65,1,1,1,56,0.393,8.887,0.635,12.581,0.625,0.0,0.625,0.0,5TRV_short,3.5578783
602,2,sample_75,2,2,2,56,0.801,2.308,0.774,6.923,0.214,0.071,0.286,0.0,5TRV_short,2.0807068
603,3,sample_30,3,3,3,56,0.654,2.491,0.776,4.744,0.714,0.0,0.714,0.0,5TRV_short,3.1807334
604,4,sample_38,85,91,90,56,0.839,1.229,0.691,7.705,0.679,0.0,0.679,0.0,5TRV_short,0.99770457
605,5,sample_97,4,4,4,56,0.464,6.884,0.684,8.937,0.25,0.25,0.5,0.0,5TRV_short,3.4933178
606,6,sample_93,86,5,5,56,0.686,4.517,0.693,8.489,0.571,0.0,0.571,0.0,5TRV_short,3.3617952
607,7,sample_95,5,6,6,56,0.246,10.747,0.511,16.623,0.232,0.0,0.232,0.0,5TRV_short,3.7579577
608,8,sample_79,6,7,7,56,0.366,6.758,0.749,8.56,0.732,0.0,0.732,0.0,5TRV_short,2.323932
609,9,sample_89,7,8,8,56,0.481,4.116,0.633,11.233,0.625,0.0,0.625,0.0,5TRV_short,1.7428163
610,10,sample_9,8,9,9,56,0.414,5.312,0.597,11.212,0.375,0.179,0.554,0.0,5TRV_short,4.047085
611,11,sample_72,9,10,10,56,0.452,3.535,0.589,11.549,0.464,0.0,0.464,0.0,5TRV_short,2.0990613
612,12,sample_86,84,90,89,56,0.475,4.136,0.748,7.971,0.75,0.0,0.75,0.0,5TRV_short,2.788687
613,13,sample_2,10,11,11,56,0.611,3.177,0.717,6.723,0.714,0.0,0.714,0.0,5TRV_short,2.804741
614,14,sample_31,11,12,12,56,0.589,2.889,0.878,2.576,0.714,0.0,0.714,0.0,5TRV_short,2.6973503
615,15,sample_51,12,13,13,56,0.513,4.558,0.626,9.058,0.357,0.0,0.357,0.0,5TRV_short,2.0869517
616,16,sample_22,85,91,90,56,0.711,1.984,0.665,9.79,0.571,0.0,0.571,0.0,5TRV_short,1.6586881
617,17,sample_42,13,14,14,56,0.337,8.601,0.529,11.865,0.643,0.0,0.643,0.0,5TRV_short,3.7212558
618,18,sample_71,85,91,90,56,0.879,0.98,0.77,5.289,0.679,0.0,0.679,0.0,5TRV_short,1.0617831
619,19,sample_3,14,15,15,56,0.469,6.314,0.79,7.129,0.732,0.0,0.732,0.0,5TRV_short,3.3396218
620,20,sample_32,87,92,91,56,0.662,2.667,0.755,5.958,0.679,0.0,0.679,0.0,5TRV_short,2.153044
621,21,sample_69,88,88,86,56,0.401,8.034,0.792,5.742,0.768,0.0,0.768,0.0,5TRV_short,3.2229326
622,22,sample_11,15,16,16,56,0.427,6.893,0.521,11.603,0.571,0.0,0.571,0.0,5TRV_short,3.375705
623,23,sample_91,16,17,17,56,0.323,9.54,0.541,14.337,0.214,0.214,0.429,0.0,5TRV_short,4.312286
624,24,sample_10,17,18,18,56,0.554,3.161,0.565,14.702,0.446,0.0,0.446,0.0,5TRV_short,2.5584629
625,25,sample_100,18,19,19,56,0.684,2.844,0.724,7.565,0.554,0.0,0.554,0.0,5TRV_short,1.4539917
626,26,sample_55,19,20,20,56,0.717,2.692,0.726,9.131,0.714,0.0,0.714,0.0,5TRV_short,2.3333411
627,27,sample_77,20,21,21,56,0.614,3.186,0.744,7.849,0.536,0.0,0.536,0.0,5TRV_short,1.4661335
628,28,sample_4,21,22,22,56,0.499,5.425,0.584,11.224,0.482,0.0,0.482,0.0,5TRV_short,2.5078208
629,29,sample_34,22,23,23,56,0.376,6.457,0.504,12.651,0.25,0.375,0.625,0.0,5TRV_short,4.867947
630,30,sample_74,23,24,24,56,0.445,4.269,0.696,8.279,0.768,0.0,0.768,0.0,5TRV_short,2.7918775
631,31,sample_1,84,90,89,56,0.659,2.678,0.791,6.296,0.661,0.0,0.661,0.0,5TRV_short,2.3100836
632,32,sample_5,83,89,87,56,0.487,6.173,0.845,3.566,0.839,0.0,0.839,0.0,5TRV_short,5.0450993
633,33,sample_47,24,25,25,56,0.573,3.778,0.585,9.409,0.179,0.071,0.25,0.0,5TRV_short,2.3798463
634,34,sample_83,86,87,88,56,0.586,3.194,0.683,9.395,0.589,0.0,0.589,0.0,5TRV_short,2.9209795
635,35,sample_66,25,26,26,56,0.402,4.841,0.567,13.758,0.321,0.0,0.321,0.0,5TRV_short,2.6557827
636,36,sample_45,26,27,27,56,0.343,8.688,0.707,8.809,0.661,0.0,0.661,0.0,5TRV_short,4.5462127
637,37,sample_7,27,28,28,56,0.607,3.662,0.698,8.351,0.714,0.0,0.714,0.0,5TRV_short,2.6197436
638,38,sample_98,28,29,29,56,0.507,3.643,0.667,9.909,0.625,0.0,0.625,0.0,5TRV_short,2.8390882
639,39,sample_16,29,30,30,56,0.483,7.136,0.604,11.386,0.482,0.0,0.482,0.0,5TRV_short,3.044724
640,40,sample_44,30,31,31,56,0.832,1.622,0.824,3.638,0.643,0.0,0.643,0.0,5TRV_short,1.4838616
641,41,sample_81,31,32,32,56,0.668,3.182,0.656,9.567,0.607,0.0,0.607,0.0,5TRV_short,1.5287248
642,42,sample_99,32,33,33,56,0.556,3.194,0.629,8.363,0.554,0.0,0.554,0.0,5TRV_short,1.9878148
643,43,sample_50,33,34,34,56,0.386,6.109,0.673,10.612,0.75,0.0,0.75,0.0,5TRV_short,3.4096239
644,44,sample_33,34,35,35,56,0.642,3.863,0.786,7.428,0.643,0.0,0.643,0.0,5TRV_short,2.5446303
645,45,sample_49,86,87,88,56,0.793,2.461,0.828,3.878,0.643,0.0,0.643,0.0,5TRV_short,2.8549314
646,46,sample_94,35,36,36,56,0.63,4.135,0.707,7.776,0.643,0.0,0.643,0.0,5TRV_short,1.1786077
647,47,sample_46,36,37,37,56,0.333,7.425,0.518,12.227,0.464,0.0,0.464,0.0,5TRV_short,2.5197184
648,48,sample_88,86,38,88,56,0.798,2.912,0.815,4.745,0.607,0.0,0.607,0.0,5TRV_short,3.698548
649,49,sample_48,37,39,38,56,0.374,6.968,0.667,14.211,0.804,0.0,0.804,0.0,5TRV_short,4.8744845
650,50,sample_78,38,40,39,56,0.485,5.647,0.692,10.312,0.482,0.0,0.482,0.0,5TRV_short,2.616864
651,51,sample_25,39,41,40,56,0.476,4.081,0.643,10.263,0.536,0.143,0.679,0.0,5TRV_short,2.3541436
652,52,sample_35,40,42,41,56,0.315,9.731,0.489,14.612,0.214,0.089,0.304,0.0,5TRV_short,2.5329268
653,53,sample_37,41,43,42,56,0.695,4.34,0.728,8.019,0.482,0.0,0.482,0.0,5TRV_short,1.9597714
654,54,sample_60,42,44,43,56,0.519,3.023,0.57,11.729,0.661,0.0,0.661,0.0,5TRV_short,3.2582793
655,55,sample_61,43,45,44,56,0.628,3.136,0.648,10.133,0.518,0.0,0.518,0.0,5TRV_short,2.4537773
656,56,sample_17,44,46,45,56,0.613,2.822,0.665,9.75,0.357,0.107,0.464,0.0,5TRV_short,1.2026314
657,57,sample_19,83,89,87,56,0.743,4.963,0.883,3.218,0.857,0.0,0.857,0.0,5TRV_short,5.0103016
658,58,sample_53,45,47,46,56,0.496,4.211,0.731,7.099,0.643,0.0,0.643,0.0,5TRV_short,3.2035968
659,59,sample_85,46,48,47,56,0.875,1.001,0.898,2.541,0.732,0.071,0.804,0.0,5TRV_short,0.6038906
660,60,sample_13,47,49,48,56,0.372,8.387,0.564,12.606,0.571,0.0,0.571,0.0,5TRV_short,4.1971784
661,61,sample_59,48,50,49,56,0.87,1.143,0.823,4.613,0.643,0.0,0.643,0.0,5TRV_short,1.1965953
662,62,sample_6,49,51,50,56,0.405,8.496,0.563,13.78,0.161,0.143,0.304,0.0,5TRV_short,3.6353495
663,63,sample_26,50,52,51,56,0.606,8.095,0.798,8.136,0.589,0.0,0.589,0.0,5TRV_short,3.606326
664,64,sample_36,51,53,52,56,0.521,3.459,0.903,2.033,0.679,0.0,0.679,0.0,5TRV_short,3.5153286
665,65,sample_41,52,54,53,56,0.656,2.648,0.643,9.044,0.5,0.0,0.5,0.0,5TRV_short,1.3037575
666,66,sample_63,53,55,54,56,0.698,3.657,0.798,6.799,0.804,0.0,0.804,0.0,5TRV_short,3.0437016
667,67,sample_68,54,56,55,56,0.494,6.184,0.558,10.778,0.196,0.0,0.196,0.0,5TRV_short,3.6268685
668,68,sample_27,55,57,56,56,0.824,1.466,0.846,3.971,0.232,0.25,0.482,0.0,5TRV_short,1.2158978
669,69,sample_20,56,58,57,56,0.423,5.322,0.642,10.088,0.589,0.0,0.589,0.0,5TRV_short,3.220143
670,70,sample_15,57,59,58,56,0.505,3.402,0.774,5.072,0.679,0.0,0.679,0.0,5TRV_short,1.7709405
671,71,sample_52,58,60,59,56,0.474,7.25,0.75,5.807,0.786,0.0,0.786,0.0,5TRV_short,5.4326262
672,72,sample_8,88,61,60,56,0.384,7.595,0.573,12.684,0.643,0.0,0.643,0.0,5TRV_short,3.276873
673,73,sample_14,59,62,61,56,0.279,13.935,0.548,16.109,0.214,0.0,0.214,0.0,5TRV_short,4.0340385
674,74,sample_82,60,63,62,56,0.502,3.666,0.77,6.859,0.714,0.0,0.714,0.0,5TRV_short,3.3365254
675,75,sample_87,61,64,63,56,0.295,6.685,0.606,10.919,0.714,0.0,0.714,0.0,5TRV_short,1.5709548
676,76,sample_96,62,65,64,56,0.897,1.133,0.805,4.067,0.643,0.0,0.643,0.0,5TRV_short,1.4863514
677,77,sample_28,63,66,65,56,0.568,3.559,0.781,5.036,0.714,0.0,0.714,0.0,5TRV_short,2.860173
678,78,sample_43,87,92,91,56,0.583,3.274,0.737,5.656,0.607,0.0,0.607,0.0,5TRV_short,2.3919015
679,79,sample_80,64,67,66,56,0.483,6.696,0.72,11.741,0.536,0.0,0.536,0.0,5TRV_short,2.1205895
680,80,sample_39,65,68,67,56,0.652,6.135,0.691,7.345,0.5,0.0,0.5,0.0,5TRV_short,3.9940526
681,81,sample_62,66,69,68,56,0.739,2.807,0.643,9.254,0.5,0.0,0.5,0.0,5TRV_short,1.9710332
682,82,sample_58,67,70,69,56,0.463,5.227,0.535,12.824,0.214,0.196,0.411,0.0,5TRV_short,2.9092948
683,83,sample_24,68,71,70,56,0.762,2.039,0.731,5.827,0.536,0.0,0.536,0.0,5TRV_short,2.1201406
684,84,sample_12,69,72,71,56,0.652,6.787,0.759,8.824,0.554,0.107,0.661,0.0,5TRV_short,5.2045546
685,85,sample_21,70,73,72,56,0.588,2.857,0.6,11.32,0.411,0.25,0.661,0.0,5TRV_short,1.534862
686,86,sample_57,71,74,73,56,0.426,3.782,0.654,10.928,0.661,0.0,0.661,0.0,5TRV_short,2.9537385
687,87,sample_90,83,75,74,56,0.353,9.928,0.792,7.889,0.696,0.0,0.696,0.0,5TRV_short,5.0050273
688,88,sample_18,72,76,75,56,0.873,1.091,0.832,3.334,0.643,0.0,0.643,0.0,5TRV_short,1.0180447
689,89,sample_67,73,77,76,56,0.497,4.69,0.723,8.039,0.732,0.0,0.732,0.0,5TRV_short,2.5511131
690,90,sample_56,74,78,77,56,0.436,6.076,0.618,11.099,0.214,0.196,0.411,0.0,5TRV_short,1.316884
691,91,sample_40,88,88,86,56,0.354,6.886,0.816,10.544,0.821,0.0,0.821,0.0,5TRV_short,3.336798
692,92,sample_54,75,79,78,56,0.617,3.137,0.828,4.182,0.679,0.0,0.679,0.0,5TRV_short,1.4892929
693,93,sample_84,76,80,79,56,0.43,7.511,0.549,13.166,0.375,0.0,0.375,0.0,5TRV_short,1.453636
694,94,sample_92,77,81,80,56,0.682,2.424,0.637,9.014,0.393,0.071,0.464,0.0,5TRV_short,1.7985703
695,95,sample_70,78,82,81,56,0.426,4.687,0.736,11.404,0.643,0.0,0.643,0.0,5TRV_short,4.025938
696,96,sample_73,79,83,82,56,0.403,5.05,0.574,10.562,0.607,0.0,0.607,0.0,5TRV_short,4.0847745
697,97,sample_76,80,84,83,56,0.486,4.824,0.844,4.0,0.804,0.0,0.804,0.0,5TRV_short,2.9455473
698,98,sample_29,81,85,84,56,0.62,3.301,0.65,9.992,0.643,0.0,0.643,0.0,5TRV_short,3.2856314
699,99,sample_64,82,86,85,56,0.4,5.811,0.584,11.604,0.518,0.0,0.518,0.0,5TRV_short,3.350361
700,0,sample_1,0,0,0,86,0.528,4.517,0.589,10.911,0.244,0.047,0.291,0.0,5TRV_med,1.6760397
701,1,sample_10,1,1,1,86,0.308,8.73,0.406,17.287,0.244,0.116,0.36,0.0,5TRV_med,3.6162672
702,2,sample_100,2,2,2,86,0.716,2.906,0.569,11.222,0.453,0.105,0.558,0.0,5TRV_med,3.1130118
703,3,sample_11,3,3,3,86,0.702,2.842,0.697,7.536,0.616,0.0,0.616,0.0,5TRV_med,2.7546823
704,4,sample_12,4,4,4,86,0.464,7.689,0.525,17.589,0.407,0.0,0.407,0.0,5TRV_med,3.8257737
705,5,sample_13,5,5,5,86,0.696,4.421,0.734,6.399,0.674,0.0,0.674,0.0,5TRV_med,2.7020257
706,6,sample_14,6,6,6,86,0.804,1.912,0.719,7.931,0.512,0.0,0.512,0.0,5TRV_med,1.3986503
707,7,sample_15,7,7,7,86,0.436,6.734,0.503,13.213,0.558,0.0,0.558,0.0,5TRV_med,4.0885773
708,8,sample_16,8,8,8,86,0.342,10.077,0.432,16.756,0.233,0.174,0.407,0.0,5TRV_med,4.552646
709,9,sample_17,9,9,9,86,0.291,10.192,0.503,12.847,0.267,0.0,0.267,0.0,5TRV_med,4.732412
710,10,sample_18,10,10,10,86,0.34,10.964,0.779,15.816,0.826,0.0,0.826,0.0,5TRV_med,5.1831207
711,11,sample_19,11,11,11,86,0.741,2.297,0.65,10.637,0.244,0.14,0.384,0.0,5TRV_med,1.4797137
712,12,sample_2,12,12,12,86,0.528,4.886,0.426,15.305,0.128,0.209,0.337,0.0,5TRV_med,1.9686999
713,13,sample_20,13,13,13,86,0.298,14.626,0.53,17.855,0.535,0.0,0.535,0.0,5TRV_med,2.7592945
714,14,sample_21,14,14,14,86,0.66,3.115,0.557,11.895,0.477,0.0,0.477,0.0,5TRV_med,2.6332397
715,15,sample_22,15,15,15,86,0.442,5.086,0.537,13.007,0.43,0.116,0.547,0.0,5TRV_med,2.1672375
716,16,sample_23,16,16,16,86,0.689,3.329,0.553,13.338,0.5,0.047,0.547,0.0,5TRV_med,2.653867
717,17,sample_24,17,17,17,86,0.499,5.509,0.515,12.493,0.233,0.209,0.442,0.0,5TRV_med,1.3038087
718,18,sample_25,18,18,18,86,0.245,14.662,0.688,19.02,0.442,0.0,0.442,0.0,5TRV_med,5.058785
719,19,sample_26,19,19,19,86,0.6,5.769,0.57,12.063,0.547,0.0,0.547,0.0,5TRV_med,2.616258
720,20,sample_27,20,20,20,86,0.787,4.179,0.675,9.509,0.593,0.0,0.593,0.0,5TRV_med,1.8014318
721,21,sample_28,21,21,21,86,0.669,3.841,0.578,11.06,0.628,0.0,0.628,0.0,5TRV_med,3.35892
722,22,sample_29,22,22,22,86,0.719,3.003,0.613,13.1,0.256,0.128,0.384,0.0,5TRV_med,1.3898617
723,23,sample_3,23,23,23,86,0.474,5.016,0.501,15.494,0.337,0.209,0.547,0.0,5TRV_med,1.6816744
724,24,sample_30,24,24,24,86,0.696,2.666,0.595,12.986,0.581,0.0,0.581,0.0,5TRV_med,3.2144403
725,25,sample_31,25,25,25,86,0.597,6.279,0.634,10.752,0.372,0.047,0.419,0.0,5TRV_med,3.9594254
726,26,sample_32,26,26,26,86,0.352,7.692,0.478,15.425,0.395,0.0,0.395,0.0,5TRV_med,2.4435794
727,27,sample_33,27,27,27,86,0.408,8.577,0.486,18.78,0.221,0.0,0.221,0.0,5TRV_med,2.8959126
728,28,sample_34,28,28,28,86,0.68,4.461,0.553,13.318,0.535,0.0,0.535,0.0,5TRV_med,5.147463
729,29,sample_35,29,29,29,86,0.51,6.519,0.451,14.321,0.256,0.174,0.43,0.0,5TRV_med,4.8102756
730,30,sample_36,30,30,30,86,0.518,7.739,0.484,13.785,0.244,0.14,0.384,0.0,5TRV_med,1.862732
731,31,sample_37,31,31,31,86,0.678,2.669,0.584,10.638,0.291,0.163,0.453,0.0,5TRV_med,2.1582692
732,32,sample_38,32,32,32,86,0.354,9.74,0.446,15.531,0.244,0.116,0.36,0.0,5TRV_med,2.8011358
733,33,sample_39,33,33,33,86,0.3,10.427,0.422,15.432,0.407,0.0,0.407,0.0,5TRV_med,3.8026989
734,34,sample_4,34,34,34,86,0.533,4.067,0.568,12.123,0.721,0.0,0.721,0.0,5TRV_med,3.4360876
735,35,sample_40,35,35,35,86,0.812,2.177,0.748,6.134,0.651,0.0,0.651,0.0,5TRV_med,2.879418
736,36,sample_41,36,36,36,86,0.333,8.965,0.532,12.931,0.302,0.0,0.302,0.0,5TRV_med,2.6079803
737,37,sample_42,37,37,37,86,0.359,7.606,0.422,15.248,0.302,0.221,0.523,0.0,5TRV_med,1.4185745
738,38,sample_43,38,38,38,86,0.648,3.626,0.56,11.437,0.372,0.174,0.547,0.0,5TRV_med,2.3395169
739,39,sample_44,39,39,39,86,0.342,9.822,0.558,12.887,0.616,0.0,0.616,0.0,5TRV_med,5.1579514
740,40,sample_45,40,40,40,86,0.466,5.065,0.428,14.343,0.0,0.105,0.105,0.0,5TRV_med,5.038243
741,41,sample_46,41,41,41,86,0.868,4.285,0.747,9.426,0.767,0.0,0.767,0.0,5TRV_med,5.254732
742,42,sample_47,42,42,42,86,0.601,4.21,0.79,12.44,0.616,0.0,0.616,0.0,5TRV_med,2.5890715
743,43,sample_48,43,43,43,86,0.455,7.778,0.487,13.938,0.395,0.105,0.5,0.0,5TRV_med,2.8815675
744,44,sample_49,44,44,44,86,0.564,6.557,0.712,10.259,0.698,0.0,0.698,0.0,5TRV_med,3.3048394
745,45,sample_5,45,45,45,86,0.5,6.293,0.68,8.512,0.616,0.0,0.616,0.0,5TRV_med,5.2887316
746,46,sample_50,46,46,46,86,0.425,7.378,0.443,15.633,0.163,0.174,0.337,0.0,5TRV_med,4.248715
747,47,sample_51,47,47,47,86,0.417,5.555,0.415,16.241,0.209,0.07,0.279,0.0,5TRV_med,3.262143
748,48,sample_52,48,48,48,86,0.33,10.861,0.504,12.974,0.267,0.174,0.442,0.0,5TRV_med,2.424896
749,49,sample_53,49,49,49,86,0.688,3.022,0.642,9.878,0.407,0.0,0.407,0.0,5TRV_med,1.4906329
750,50,sample_54,50,50,50,86,0.662,3.017,0.585,12.06,0.186,0.233,0.419,0.0,5TRV_med,3.1141908
751,51,sample_55,51,51,51,86,0.651,4.848,0.57,11.63,0.535,0.0,0.535,0.0,5TRV_med,3.5652006
752,52,sample_56,52,52,52,86,0.461,9.421,0.522,13.691,0.326,0.0,0.326,0.0,5TRV_med,3.1091788
753,53,sample_57,53,53,53,86,0.649,4.19,0.63,11.423,0.686,0.0,0.686,0.0,5TRV_med,4.8480744
754,54,sample_58,54,54,54,86,0.423,8.777,0.754,14.741,0.872,0.0,0.872,0.0,5TRV_med,5.1038785
755,55,sample_59,55,55,55,86,0.281,12.126,0.453,15.835,0.279,0.0,0.279,0.0,5TRV_med,3.3970437
756,56,sample_6,56,56,56,86,0.341,11.124,0.427,15.071,0.302,0.116,0.419,0.0,5TRV_med,3.4619575
757,57,sample_60,57,57,57,86,0.594,4.919,0.552,12.621,0.349,0.093,0.442,0.0,5TRV_med,2.4672813
758,58,sample_61,58,58,58,86,0.545,4.009,0.628,9.874,0.372,0.186,0.558,0.0,5TRV_med,3.7364037
759,59,sample_62,59,59,59,86,0.296,9.735,0.534,15.938,0.593,0.0,0.593,0.0,5TRV_med,3.73384
760,60,sample_63,60,60,60,86,0.653,4.032,0.512,15.832,0.233,0.221,0.453,0.0,5TRV_med,3.2304287
761,61,sample_64,61,61,61,86,0.824,1.911,0.661,8.72,0.372,0.186,0.558,0.0,5TRV_med,1.8434123
762,62,sample_65,62,62,62,86,0.561,3.952,0.785,6.442,0.802,0.0,0.802,0.0,5TRV_med,3.0547912
763,63,sample_66,63,63,63,86,0.372,15.783,0.671,17.411,0.477,0.0,0.477,0.0,5TRV_med,5.0250325
764,64,sample_67,64,64,64,86,0.655,3.19,0.53,12.657,0.384,0.128,0.512,0.0,5TRV_med,2.1223006
765,65,sample_68,65,65,65,86,0.433,7.119,0.488,13.793,0.547,0.0,0.547,0.0,5TRV_med,2.9754272
766,66,sample_69,66,66,66,86,0.718,5.527,0.789,7.796,0.779,0.0,0.779,0.0,5TRV_med,4.3258142
767,67,sample_7,67,67,67,86,0.741,3.02,0.675,8.869,0.14,0.221,0.36,0.0,5TRV_med,1.6513095
768,68,sample_70,68,68,68,86,0.432,7.36,0.452,15.552,0.488,0.058,0.547,0.0,5TRV_med,3.2567453
769,69,sample_71,69,69,69,86,0.811,2.185,0.691,9.697,0.267,0.291,0.558,0.0,5TRV_med,1.0709174
770,70,sample_72,70,70,70,86,0.287,10.103,0.48,13.427,0.36,0.128,0.488,0.0,5TRV_med,5.3023562
771,71,sample_73,71,71,71,86,0.418,5.614,0.462,13.429,0.244,0.093,0.337,0.0,5TRV_med,3.7835236
772,72,sample_74,72,72,72,86,0.661,4.135,0.568,11.149,0.326,0.081,0.407,0.0,5TRV_med,3.3157787
773,73,sample_75,73,73,73,86,0.636,5.163,0.517,13.637,0.605,0.0,0.605,0.0,5TRV_med,2.4308307
774,74,sample_76,74,74,74,86,0.709,4.313,0.577,10.687,0.651,0.0,0.651,0.0,5TRV_med,1.3941909
775,75,sample_77,75,75,75,86,0.763,3.402,0.876,3.123,0.872,0.0,0.872,0.0,5TRV_med,3.281419
776,76,sample_78,76,76,76,86,0.586,4.577,0.59,10.621,0.244,0.267,0.512,0.0,5TRV_med,4.9190655
777,77,sample_79,77,77,77,86,0.34,9.914,0.464,17.882,0.302,0.0,0.302,0.0,5TRV_med,4.379961
778,78,sample_8,78,78,78,86,0.625,3.979,0.649,12.533,0.593,0.0,0.593,0.0,5TRV_med,2.561482
779,79,sample_80,79,79,79,86,0.472,7.497,0.477,15.407,0.395,0.0,0.395,0.0,5TRV_med,1.5394992
780,80,sample_81,80,80,80,86,0.803,1.999,0.782,5.061,0.721,0.0,0.721,0.0,5TRV_med,1.8072152
781,81,sample_82,81,81,81,86,0.634,7.966,0.589,13.109,0.593,0.0,0.593,0.0,5TRV_med,1.2674725
782,82,sample_83,82,82,82,86,0.405,11.254,0.579,13.799,0.5,0.0,0.5,0.0,5TRV_med,2.7185736
783,83,sample_84,83,83,83,86,0.318,10.577,0.505,14.525,0.337,0.105,0.442,0.0,5TRV_med,4.885408
784,84,sample_85,84,84,84,86,0.845,1.754,0.782,5.077,0.674,0.0,0.674,0.0,5TRV_med,1.1332184
785,85,sample_86,85,85,85,86,0.631,3.172,0.581,10.502,0.593,0.0,0.593,0.0,5TRV_med,1.8084085
786,86,sample_87,86,86,86,86,0.676,3.388,0.68,7.388,0.291,0.174,0.465,0.0,5TRV_med,4.6616364
787,87,sample_88,87,87,87,86,0.589,6.589,0.599,13.965,0.233,0.244,0.477,0.0,5TRV_med,4.2097306
788,88,sample_89,88,88,88,86,0.287,9.651,0.356,17.664,0.128,0.058,0.186,0.0,5TRV_med,2.2136545
789,89,sample_9,89,89,89,86,0.798,2.018,0.646,8.435,0.267,0.128,0.395,0.0,5TRV_med,1.5083814
790,90,sample_90,90,90,90,86,0.575,3.906,0.495,13.317,0.384,0.0,0.384,0.0,5TRV_med,2.807823
791,91,sample_91,91,91,91,86,0.581,7.549,0.631,13.424,0.686,0.0,0.686,0.0,5TRV_med,2.1781363
792,92,sample_92,92,92,92,86,0.421,6.226,0.579,16.076,0.244,0.209,0.453,0.0,5TRV_med,5.502942
793,93,sample_93,93,93,93,86,0.678,3.983,0.686,10.674,0.535,0.047,0.581,0.0,5TRV_med,2.9138265
794,94,sample_94,94,94,94,86,0.553,8.109,0.727,12.319,0.616,0.0,0.616,0.0,5TRV_med,3.8182998
795,95,sample_95,95,95,95,86,0.776,2.134,0.596,13.283,0.453,0.0,0.453,0.0,5TRV_med,1.7332517
796,96,sample_96,96,96,96,86,0.469,7.831,0.596,13.271,0.744,0.0,0.744,0.0,5TRV_med,2.5307086
797,97,sample_97,97,97,97,86,0.473,4.998,0.57,11.212,0.36,0.14,0.5,0.0,5TRV_med,2.9237866
798,98,sample_98,98,98,98,86,0.564,4.514,0.573,10.739,0.093,0.267,0.36,0.0,5TRV_med,2.4819489
799,99,sample_99,99,99,99,86,0.365,12.041,0.553,14.954,0.337,0.105,0.442,0.0,5TRV_med,2.601201
800,0,sample_2,0,0,0,48,0.824,1.374,0.806,3.92,0.5,0.0,0.5,0.0,6E6R_short,1.3020803
801,1,sample_18,1,1,1,48,0.355,8.628,0.586,15.054,0.229,0.0,0.229,0.0,6E6R_short,0.530596
802,2,sample_35,2,2,2,48,0.762,1.564,0.858,3.234,0.271,0.333,0.604,0.0,6E6R_short,1.4975879
803,3,sample_51,3,3,3,48,0.626,2.936,0.665,7.222,0.604,0.0,0.604,0.0,6E6R_short,1.7626644
804,4,sample_9,4,4,4,48,0.573,5.302,0.532,14.286,0.125,0.104,0.229,0.0,6E6R_short,0.75561583
805,5,sample_34,90,89,90,48,0.655,2.418,0.815,3.967,0.812,0.0,0.812,0.0,6E6R_short,1.5882462
806,6,sample_21,5,5,5,48,0.742,3.146,0.655,9.026,0.542,0.0,0.542,0.0,6E6R_short,1.8423487
807,7,sample_62,6,6,6,48,0.337,8.691,0.5,13.238,0.354,0.0,0.354,0.0,6E6R_short,1.2958483
808,8,sample_89,7,7,7,48,0.663,2.536,0.775,7.484,0.667,0.0,0.667,0.0,6E6R_short,0.89701486
809,9,sample_10,8,8,8,48,0.517,3.206,0.633,9.644,0.583,0.0,0.583,0.0,6E6R_short,0.9574785
810,10,sample_97,9,9,9,48,0.767,1.694,0.768,4.301,0.667,0.0,0.667,0.0,6E6R_short,1.82617
811,11,sample_28,10,10,10,48,0.501,3.676,0.562,10.06,0.125,0.229,0.354,0.0,6E6R_short,1.5995755
812,12,sample_68,11,11,11,48,0.738,2.003,0.661,7.945,0.562,0.0,0.562,0.0,6E6R_short,0.73435515
813,13,sample_92,12,12,12,48,0.685,2.363,0.832,4.466,0.75,0.0,0.75,0.0,6E6R_short,1.8774009
814,14,sample_78,87,90,88,48,0.66,4.29,0.712,5.623,0.604,0.0,0.604,0.0,6E6R_short,1.4221394
815,15,sample_16,13,13,13,48,0.476,7.879,0.643,9.104,0.604,0.0,0.604,0.0,6E6R_short,0.4505842
816,16,sample_74,90,93,14,48,0.792,1.271,0.695,7.791,0.688,0.0,0.688,0.0,6E6R_short,1.484887
817,17,sample_37,14,14,15,48,0.666,2.704,0.578,9.914,0.458,0.0,0.458,0.0,6E6R_short,0.8260897
818,18,sample_87,87,90,88,48,0.891,1.063,0.726,5.115,0.604,0.0,0.604,0.0,6E6R_short,1.3320214
819,19,sample_85,15,15,16,48,0.707,2.681,0.612,9.056,0.438,0.0,0.438,0.0,6E6R_short,1.4811192
820,20,sample_90,86,88,91,48,0.434,4.542,0.812,9.951,0.833,0.0,0.833,0.0,6E6R_short,3.9046931
821,21,sample_95,16,16,17,48,0.573,3.118,0.765,4.864,0.521,0.0,0.521,0.0,6E6R_short,3.2031946
822,22,sample_82,17,17,18,48,0.468,10.734,0.721,12.358,0.5,0.0,0.5,0.0,6E6R_short,1.716165
823,23,sample_65,87,18,19,48,0.709,1.952,0.714,6.642,0.625,0.0,0.625,0.0,6E6R_short,1.1557091
824,24,sample_13,18,19,20,48,0.68,2.822,0.684,7.383,0.625,0.0,0.625,0.0,6E6R_short,1.145997
825,25,sample_30,19,20,21,48,0.51,3.167,0.687,6.32,0.688,0.0,0.688,0.0,6E6R_short,1.4192905
826,26,sample_57,20,21,22,48,0.564,3.237,0.57,10.711,0.458,0.0,0.458,0.0,6E6R_short,0.6644207
827,27,sample_83,21,22,23,48,0.296,6.246,0.775,10.344,0.771,0.0,0.771,0.0,6E6R_short,1.8999361
828,28,sample_23,22,23,24,48,0.479,3.489,0.694,9.548,0.646,0.0,0.646,0.0,6E6R_short,1.2950228
829,29,sample_3,23,24,25,48,0.633,2.54,0.693,6.715,0.5,0.0,0.5,0.0,6E6R_short,0.39239958
830,30,sample_98,86,25,91,48,0.604,4.313,0.853,6.13,0.771,0.0,0.771,0.0,6E6R_short,3.579082
831,31,sample_44,24,26,26,48,0.873,1.265,0.813,4.453,0.646,0.0,0.646,0.0,6E6R_short,1.7351906
832,32,sample_72,25,27,27,48,0.759,1.698,0.704,7.924,0.604,0.0,0.604,0.0,6E6R_short,1.2925261
833,33,sample_80,26,28,28,48,0.324,5.763,0.524,11.276,0.375,0.0,0.375,0.0,6E6R_short,0.599381
834,34,sample_76,27,29,29,48,0.579,3.895,0.721,7.436,0.625,0.0,0.625,0.0,6E6R_short,1.589167
835,35,sample_22,28,30,30,48,0.233,9.092,0.431,15.576,0.125,0.0,0.125,0.0,6E6R_short,4.8171244
836,36,sample_94,29,31,31,48,0.875,0.896,0.757,4.57,0.625,0.0,0.625,0.0,6E6R_short,0.5550355
837,37,sample_55,90,93,90,48,0.67,3.0,0.817,4.11,0.812,0.0,0.812,0.0,6E6R_short,3.6777444
838,38,sample_11,30,32,32,48,0.341,6.832,0.553,12.03,0.417,0.0,0.417,0.0,6E6R_short,1.9998144
839,39,sample_45,89,92,92,48,0.524,3.872,0.6,10.079,0.188,0.333,0.521,0.0,6E6R_short,1.5576488
840,40,sample_12,31,33,33,48,0.346,7.709,0.575,15.732,0.354,0.0,0.354,0.0,6E6R_short,1.4809172
841,41,sample_40,32,34,34,48,0.52,4.884,0.622,11.984,0.438,0.0,0.438,0.0,6E6R_short,1.5161252
842,42,sample_64,33,35,35,48,0.285,6.279,0.418,15.024,0.25,0.0,0.25,0.0,6E6R_short,1.3090938
843,43,sample_99,34,36,36,48,0.7,2.789,0.686,6.917,0.562,0.0,0.562,0.0,6E6R_short,0.7310175
844,44,sample_20,35,37,37,48,0.592,3.426,0.607,8.971,0.375,0.188,0.562,0.0,6E6R_short,1.848031
845,45,sample_70,36,38,38,48,0.835,1.36,0.832,3.688,0.146,0.25,0.396,0.0,6E6R_short,0.5966259
846,46,sample_39,37,39,39,48,0.613,3.001,0.523,12.64,0.417,0.0,0.417,0.0,6E6R_short,2.2451394
847,47,sample_66,38,40,40,48,0.518,2.665,0.725,5.969,0.583,0.0,0.583,0.0,6E6R_short,0.5852666
848,48,sample_43,39,41,41,48,0.409,5.657,0.788,7.026,0.729,0.0,0.729,0.0,6E6R_short,3.6587818
849,49,sample_48,40,42,42,48,0.444,3.696,0.563,10.635,0.417,0.0,0.417,0.0,6E6R_short,0.55210274
850,50,sample_69,41,43,43,48,0.435,5.895,0.662,9.76,0.542,0.0,0.542,0.0,6E6R_short,1.533888
851,51,sample_91,42,44,44,48,0.368,4.26,0.586,9.5,0.375,0.0,0.375,0.0,6E6R_short,1.2403536
852,52,sample_8,90,89,90,48,0.638,2.288,0.829,3.433,0.812,0.0,0.812,0.0,6E6R_short,1.9342982
853,53,sample_6,89,92,92,48,0.709,2.032,0.832,3.648,0.0,0.417,0.417,0.0,6E6R_short,1.2935661
854,54,sample_29,43,45,45,48,0.89,0.829,0.775,4.533,0.688,0.0,0.688,0.0,6E6R_short,0.64757884
855,55,sample_53,44,46,46,48,0.523,7.651,0.705,8.12,0.625,0.0,0.625,0.0,6E6R_short,1.4351511
856,56,sample_63,45,47,47,48,0.493,6.009,0.568,12.244,0.25,0.0,0.25,0.0,6E6R_short,1.148727
857,57,sample_33,46,48,48,48,0.57,2.631,0.695,7.08,0.125,0.375,0.5,0.0,6E6R_short,0.7187299
858,58,sample_42,47,49,49,48,0.882,1.028,0.77,4.532,0.625,0.0,0.625,0.0,6E6R_short,1.4401464
859,59,sample_7,48,50,50,48,0.688,2.355,0.796,4.714,0.562,0.0,0.562,0.0,6E6R_short,1.4698215
860,60,sample_81,49,51,51,48,0.71,1.629,0.635,8.387,0.667,0.0,0.667,0.0,6E6R_short,1.6081312
861,61,sample_61,50,52,52,48,0.451,5.053,0.74,9.518,0.792,0.0,0.792,0.0,6E6R_short,1.7007133
862,62,sample_59,51,53,53,48,0.433,3.58,0.486,13.413,0.146,0.0,0.146,0.0,6E6R_short,2.1104975
863,63,sample_46,52,54,54,48,0.397,11.134,0.761,9.003,0.604,0.0,0.604,0.0,6E6R_short,1.6139076
864,64,sample_38,53,55,55,48,0.529,8.265,0.808,7.518,0.417,0.083,0.5,0.0,6E6R_short,1.2619565
865,65,sample_49,54,56,56,48,0.262,8.091,0.513,11.236,0.271,0.0,0.271,0.0,6E6R_short,1.9916574
866,66,sample_41,55,57,57,48,0.648,2.862,0.672,8.26,0.458,0.0,0.458,0.0,6E6R_short,1.924086
867,67,sample_56,56,58,58,48,0.326,8.579,0.608,12.734,0.312,0.0,0.312,0.0,6E6R_short,1.1278696
868,68,sample_47,57,59,59,48,0.495,3.886,0.605,10.513,0.125,0.417,0.542,0.0,6E6R_short,1.8084224
869,69,sample_31,58,60,60,48,0.461,5.807,0.611,9.126,0.396,0.0,0.396,0.0,6E6R_short,1.6489272
870,70,sample_79,59,61,61,48,0.513,3.279,0.587,10.201,0.417,0.0,0.417,0.0,6E6R_short,1.4803339
871,71,sample_93,60,62,62,48,0.297,10.672,0.544,13.627,0.25,0.0,0.25,0.0,6E6R_short,1.5586665
872,72,sample_84,61,63,63,48,0.454,3.772,0.567,11.404,0.479,0.0,0.479,0.0,6E6R_short,1.3882582
873,73,sample_77,62,64,64,48,0.287,9.531,0.533,10.785,0.0,0.0,0.0,0.0,6E6R_short,3.690104
874,74,sample_32,63,65,65,48,0.743,1.486,0.899,2.041,0.667,0.0,0.667,0.0,6E6R_short,1.5005269
875,75,sample_25,64,66,66,48,0.54,6.212,0.591,10.222,0.542,0.0,0.542,0.0,6E6R_short,2.950518
876,76,sample_27,65,67,67,48,0.54,2.925,0.646,8.985,0.667,0.0,0.667,0.0,6E6R_short,2.4402559
877,77,sample_50,86,88,91,48,0.461,4.292,0.873,6.109,0.833,0.0,0.833,0.0,6E6R_short,3.6508994
878,78,sample_60,66,68,68,48,0.316,8.324,0.616,12.023,0.708,0.0,0.708,0.0,6E6R_short,1.7068863
879,79,sample_15,67,69,69,48,0.663,2.295,0.843,4.404,0.625,0.0,0.625,0.0,6E6R_short,0.41368064
880,80,sample_100,68,70,70,48,0.714,3.259,0.736,6.083,0.729,0.0,0.729,0.0,6E6R_short,1.7710239
881,81,sample_96,69,71,71,48,0.764,1.465,0.868,2.518,0.625,0.0,0.625,0.0,6E6R_short,0.7545706
882,82,sample_36,70,72,72,48,0.61,2.205,0.569,9.761,0.479,0.0,0.479,0.0,6E6R_short,0.85818374
883,83,sample_1,71,73,73,48,0.712,1.992,0.824,3.238,0.521,0.0,0.521,0.0,6E6R_short,0.59889567
884,84,sample_73,72,74,74,48,0.712,2.037,0.708,6.079,0.167,0.167,0.333,0.0,6E6R_short,1.7083112
885,85,sample_19,73,75,75,48,0.426,6.381,0.531,13.626,0.375,0.0,0.375,0.0,6E6R_short,3.6855135
886,86,sample_26,74,76,76,48,0.597,2.59,0.558,10.633,0.417,0.25,0.667,0.0,6E6R_short,0.9935652
887,87,sample_14,75,77,77,48,0.401,5.749,0.698,7.082,0.646,0.0,0.646,0.0,6E6R_short,0.5756101
888,88,sample_67,76,78,78,48,0.803,2.248,0.793,4.142,0.5,0.0,0.5,0.0,6E6R_short,0.44151628
889,89,sample_86,77,79,79,48,0.774,2.843,0.8,5.093,0.542,0.0,0.542,0.0,6E6R_short,2.3832448
890,90,sample_5,78,80,80,48,0.794,1.372,0.829,3.329,0.667,0.0,0.667,0.0,6E6R_short,1.3970647
891,91,sample_17,79,81,81,48,0.624,2.246,0.698,7.953,0.667,0.0,0.667,0.0,6E6R_short,0.9517103
892,92,sample_54,80,82,82,48,0.844,1.524,0.814,3.759,0.604,0.0,0.604,0.0,6E6R_short,0.64844185
893,93,sample_24,88,91,89,48,0.426,8.831,0.806,9.193,0.854,0.0,0.854,0.0,6E6R_short,2.0382168
894,94,sample_88,81,83,83,48,0.321,9.345,0.563,15.198,0.438,0.0,0.438,0.0,6E6R_short,1.5185755
895,95,sample_71,88,91,89,48,0.614,3.797,0.818,7.537,0.75,0.0,0.75,0.0,6E6R_short,3.4536743
896,96,sample_58,82,84,84,48,0.44,4.301,0.679,10.034,0.417,0.0,0.417,0.0,6E6R_short,3.9091375
897,97,sample_52,83,85,85,48,0.577,3.144,0.592,10.267,0.5,0.0,0.5,0.0,6E6R_short,0.49564236
898,98,sample_75,84,86,86,48,0.536,3.573,0.605,8.98,0.333,0.0,0.333,0.0,6E6R_short,0.96498287
899,99,sample_4,85,87,87,48,0.47,6.996,0.576,11.685,0.396,0.0,0.396,0.0,6E6R_short,1.448652
900,0,sample_1,0,0,0,78,0.705,2.221,0.598,10.643,0.538,0.115,0.654,0.0,6E6R_med,1.0876199
901,1,sample_10,1,1,1,78,0.684,3.209,0.494,14.138,0.154,0.192,0.346,0.0,6E6R_med,1.0232625
902,2,sample_100,2,2,2,78,0.442,5.705,0.422,16.194,0.077,0.256,0.333,0.0,6E6R_med,2.7398455
903,3,sample_11,3,3,3,78,0.594,3.352,0.71,11.013,0.603,0.0,0.603,0.0,6E6R_med,1.2013175
904,4,sample_12,4,4,4,78,0.823,1.832,0.795,4.61,0.615,0.0,0.615,0.0,6E6R_med,2.43193
905,5,sample_13,5,5,5,78,0.266,9.369,0.416,17.073,0.09,0.0,0.09,0.0,6E6R_med,1.6259744
906,6,sample_14,6,6,6,78,0.462,4.894,0.724,12.778,0.718,0.0,0.718,0.0,6E6R_med,1.5094004
907,7,sample_15,7,7,7,78,0.755,2.491,0.623,9.818,0.564,0.0,0.564,0.0,6E6R_med,2.8948088
908,8,sample_16,8,8,8,78,0.452,7.857,0.49,13.189,0.474,0.103,0.577,0.0,6E6R_med,1.9591398
909,9,sample_17,9,9,9,78,0.804,2.952,0.757,5.348,0.513,0.0,0.513,0.0,6E6R_med,1.3436229
910,10,sample_18,10,10,10,78,0.525,4.542,0.534,13.883,0.577,0.0,0.577,0.0,6E6R_med,1.2939857
911,11,sample_19,11,11,11,78,0.857,1.611,0.753,6.07,0.256,0.128,0.385,0.0,6E6R_med,1.2013216
912,12,sample_2,12,12,12,78,0.473,6.257,0.573,12.873,0.256,0.0,0.256,0.0,6E6R_med,1.6474975
913,13,sample_20,13,13,13,78,0.91,1.151,0.835,3.804,0.141,0.179,0.321,0.0,6E6R_med,1.1255903
914,14,sample_21,14,14,14,78,0.458,8.155,0.468,15.26,0.423,0.0,0.423,0.0,6E6R_med,1.8181374
915,15,sample_22,15,15,15,78,0.708,2.941,0.531,13.022,0.115,0.321,0.436,0.0,6E6R_med,4.0884037
916,16,sample_23,16,16,16,78,0.363,7.807,0.461,15.734,0.41,0.0,0.41,0.0,6E6R_med,2.7874534
917,17,sample_24,17,17,17,78,0.418,9.755,0.468,16.809,0.359,0.0,0.359,0.0,6E6R_med,1.432262
918,18,sample_25,18,18,18,78,0.839,1.591,0.856,2.781,0.654,0.0,0.654,0.0,6E6R_med,1.6778536
919,19,sample_26,19,19,19,78,0.26,10.884,0.5,12.18,0.449,0.128,0.577,0.0,6E6R_med,0.57503504
920,20,sample_27,20,20,20,78,0.475,4.493,0.585,12.124,0.167,0.372,0.538,0.0,6E6R_med,3.0215461
921,21,sample_28,21,21,21,78,0.879,1.33,0.792,4.636,0.692,0.0,0.692,0.0,6E6R_med,0.64094
922,22,sample_29,22,22,22,78,0.833,1.559,0.768,6.067,0.603,0.0,0.603,0.0,6E6R_med,0.73857546
923,23,sample_3,23,23,23,78,0.318,9.609,0.479,14.442,0.41,0.103,0.513,0.0,6E6R_med,1.1893725
924,24,sample_30,24,24,24,78,0.64,3.318,0.494,13.593,0.256,0.077,0.333,0.0,6E6R_med,1.6087811
925,25,sample_31,25,25,25,78,0.577,4.658,0.515,15.93,0.5,0.0,0.5,0.0,6E6R_med,2.9171672
926,26,sample_32,26,26,26,78,0.736,3.069,0.628,9.788,0.423,0.077,0.5,0.0,6E6R_med,2.4992185
927,27,sample_33,27,27,27,78,0.303,7.578,0.398,16.214,0.077,0.09,0.167,0.0,6E6R_med,5.4888597
928,28,sample_34,28,28,28,78,0.42,9.733,0.536,13.755,0.564,0.0,0.564,0.0,6E6R_med,0.8228662
929,29,sample_35,29,29,29,78,0.706,3.931,0.747,8.619,0.603,0.0,0.603,0.0,6E6R_med,0.93166
930,30,sample_36,30,30,30,78,0.702,2.519,0.551,11.91,0.333,0.218,0.551,0.0,6E6R_med,1.7403024
931,31,sample_37,31,31,31,78,0.661,3.87,0.483,12.538,0.0,0.269,0.269,0.0,6E6R_med,4.2625847
932,32,sample_38,32,32,32,78,0.666,4.073,0.675,8.796,0.731,0.0,0.731,0.0,6E6R_med,1.8369739
933,33,sample_39,33,33,33,78,0.662,3.843,0.474,13.496,0.179,0.115,0.295,0.0,6E6R_med,0.63516563
934,34,sample_4,34,34,34,78,0.454,8.526,0.58,14.843,0.192,0.115,0.308,0.0,6E6R_med,0.67889166
935,35,sample_40,35,35,35,78,0.811,2.016,0.848,3.574,0.679,0.0,0.679,0.0,6E6R_med,1.6298888
936,36,sample_41,36,36,36,78,0.816,1.688,0.74,5.831,0.372,0.103,0.474,0.0,6E6R_med,1.5295285
937,37,sample_42,37,37,37,78,0.442,6.937,0.395,16.502,0.103,0.192,0.295,0.0,6E6R_med,2.3285882
938,38,sample_43,38,38,38,78,0.499,4.613,0.621,8.746,0.218,0.295,0.513,0.0,6E6R_med,1.5307887
939,39,sample_44,39,39,39,78,0.421,7.34,0.502,15.891,0.346,0.0,0.346,0.0,6E6R_med,1.5367458
940,40,sample_45,40,40,40,78,0.441,5.004,0.679,13.838,0.782,0.0,0.782,0.0,6E6R_med,1.2576548
941,41,sample_46,41,41,41,78,0.439,12.091,0.581,14.197,0.603,0.0,0.603,0.0,6E6R_med,1.6324575
942,42,sample_47,42,42,42,78,0.632,3.178,0.599,12.278,0.705,0.0,0.705,0.0,6E6R_med,3.678912
943,43,sample_48,43,43,43,78,0.459,10.213,0.417,16.048,0.141,0.051,0.192,0.0,6E6R_med,1.9898127
944,44,sample_49,44,44,44,78,0.665,2.589,0.705,12.26,0.795,0.0,0.795,0.0,6E6R_med,2.7586586
945,45,sample_5,45,45,45,78,0.339,7.55,0.489,19.615,0.41,0.0,0.41,0.0,6E6R_med,2.1319125
946,46,sample_50,46,46,46,78,0.719,2.589,0.632,11.692,0.244,0.141,0.385,0.0,6E6R_med,1.0604749
947,47,sample_51,47,47,47,78,0.302,11.456,0.569,12.634,0.551,0.0,0.551,0.0,6E6R_med,3.6841466
948,48,sample_52,48,48,48,78,0.461,5.842,0.663,14.734,0.692,0.0,0.692,0.0,6E6R_med,2.964101
949,49,sample_53,49,49,49,78,0.876,1.73,0.698,6.818,0.436,0.141,0.577,0.0,6E6R_med,4.3072433
950,50,sample_54,50,50,50,78,0.352,8.688,0.409,17.426,0.218,0.0,0.218,0.0,6E6R_med,4.05998
951,51,sample_55,51,51,51,78,0.531,5.155,0.681,9.836,0.564,0.0,0.564,0.0,6E6R_med,1.8058786
952,52,sample_56,52,52,52,78,0.476,7.645,0.466,15.386,0.167,0.103,0.269,0.0,6E6R_med,0.89655864
953,53,sample_57,53,53,53,78,0.301,12.023,0.458,18.846,0.179,0.0,0.179,0.0,6E6R_med,1.8851858
954,54,sample_58,54,54,54,78,0.466,6.009,0.465,14.388,0.0,0.295,0.295,0.0,6E6R_med,5.608368
955,55,sample_59,55,55,55,78,0.562,3.787,0.563,12.369,0.449,0.0,0.449,0.0,6E6R_med,1.5955253
956,56,sample_6,56,56,56,78,0.35,7.898,0.523,17.191,0.551,0.0,0.551,0.0,6E6R_med,2.0795076
957,57,sample_60,57,57,57,78,0.622,3.613,0.584,11.067,0.654,0.0,0.654,0.0,6E6R_med,1.3595216
958,58,sample_61,58,58,58,78,0.795,2.14,0.613,9.416,0.564,0.0,0.564,0.0,6E6R_med,1.2145592
959,59,sample_62,59,59,59,78,0.929,0.935,0.791,4.74,0.756,0.0,0.756,0.0,6E6R_med,1.2127024
960,60,sample_63,60,60,60,78,0.839,1.577,0.777,4.643,0.551,0.0,0.551,0.0,6E6R_med,0.5700872
961,61,sample_64,61,61,61,78,0.844,1.865,0.79,5.621,0.295,0.256,0.551,0.0,6E6R_med,0.50426203
962,62,sample_65,62,62,62,78,0.464,4.911,0.53,13.448,0.449,0.115,0.564,0.0,6E6R_med,0.52547854
963,63,sample_66,63,63,63,78,0.363,6.64,0.532,15.336,0.449,0.0,0.449,0.0,6E6R_med,0.64276683
964,64,sample_67,64,64,64,78,0.474,12.098,0.55,13.329,0.564,0.0,0.564,0.0,6E6R_med,1.440781
965,65,sample_68,65,65,65,78,0.918,1.061,0.808,3.982,0.295,0.282,0.577,0.0,6E6R_med,1.4183981
966,66,sample_69,66,66,66,78,0.618,3.215,0.519,12.64,0.179,0.256,0.436,0.0,6E6R_med,1.5251163
967,67,sample_7,67,67,67,78,0.947,0.781,0.839,3.828,0.692,0.0,0.692,0.0,6E6R_med,0.3191635
968,68,sample_70,68,68,68,78,0.264,12.495,0.433,15.49,0.256,0.0,0.256,0.0,6E6R_med,1.5788219
969,69,sample_71,69,69,69,78,0.575,4.468,0.637,10.872,0.256,0.205,0.462,0.0,6E6R_med,0.41968203
970,70,sample_72,70,70,70,78,0.777,1.941,0.558,12.01,0.103,0.308,0.41,0.0,6E6R_med,1.454227
971,71,sample_73,71,71,71,78,0.836,1.591,0.786,6.257,0.756,0.0,0.756,0.0,6E6R_med,2.4251196
972,72,sample_74,72,72,72,78,0.463,5.011,0.529,12.633,0.295,0.064,0.359,0.0,6E6R_med,1.8098408
973,73,sample_75,73,73,73,78,0.65,3.126,0.603,12.46,0.756,0.0,0.756,0.0,6E6R_med,1.9217227
974,74,sample_76,74,74,74,78,0.89,1.356,0.844,3.822,0.692,0.0,0.692,0.0,6E6R_med,1.5408787
975,75,sample_77,75,75,75,78,0.364,7.357,0.49,13.129,0.154,0.282,0.436,0.0,6E6R_med,0.9588649
976,76,sample_78,76,76,76,78,0.405,6.389,0.389,16.321,0.09,0.0,0.09,0.0,6E6R_med,0.9689446
977,77,sample_79,77,77,77,78,0.348,9.171,0.545,15.223,0.487,0.0,0.487,0.0,6E6R_med,1.6198552
978,78,sample_8,78,78,78,78,0.308,8.8,0.431,15.173,0.321,0.154,0.474,0.0,6E6R_med,4.0194235
979,79,sample_80,79,79,79,78,0.6,3.578,0.544,15.331,0.615,0.0,0.615,0.0,6E6R_med,1.9155346
980,80,sample_81,80,80,80,78,0.587,3.021,0.571,11.125,0.231,0.115,0.346,0.0,6E6R_med,0.7051005
981,81,sample_82,81,81,81,78,0.775,2.674,0.614,10.126,0.372,0.0,0.372,0.0,6E6R_med,0.47855052
982,82,sample_83,82,82,82,78,0.283,11.331,0.487,15.178,0.436,0.064,0.5,0.0,6E6R_med,4.893898
983,83,sample_84,83,83,83,78,0.503,5.142,0.605,12.49,0.308,0.179,0.487,0.0,6E6R_med,2.9519997
984,84,sample_85,84,84,84,78,0.678,2.62,0.624,10.635,0.372,0.103,0.474,0.0,6E6R_med,1.8206607
985,85,sample_86,85,85,85,78,0.678,4.285,0.679,9.36,0.295,0.064,0.359,0.0,6E6R_med,0.6396917
986,86,sample_87,86,86,86,78,0.444,6.157,0.498,13.173,0.372,0.167,0.538,0.0,6E6R_med,2.0627804
987,87,sample_88,87,87,87,78,0.727,2.206,0.643,9.519,0.692,0.0,0.692,0.0,6E6R_med,1.4463271
988,88,sample_89,88,88,88,78,0.264,9.954,0.389,15.583,0.09,0.0,0.09,0.0,6E6R_med,0.9583971
989,89,sample_9,89,89,89,78,0.717,2.475,0.571,12.609,0.167,0.218,0.385,0.0,6E6R_med,1.6091806
990,90,sample_90,90,90,90,78,0.604,3.159,0.513,11.491,0.077,0.321,0.397,0.0,6E6R_med,0.54818004
991,91,sample_91,91,91,91,78,0.693,2.771,0.624,9.455,0.346,0.218,0.564,0.0,6E6R_med,1.591554
992,92,sample_92,92,92,92,78,0.685,2.914,0.616,10.181,0.603,0.0,0.603,0.0,6E6R_med,0.36104015
993,93,sample_93,93,93,93,78,0.45,7.945,0.516,15.172,0.5,0.0,0.5,0.0,6E6R_med,0.48458573
994,94,sample_94,94,94,94,78,0.754,4.215,0.732,7.78,0.731,0.0,0.731,0.0,6E6R_med,1.9099082
995,95,sample_95,95,95,95,78,0.43,5.31,0.74,6.871,0.526,0.0,0.526,0.0,6E6R_med,3.4523818
996,96,sample_96,96,96,96,78,0.785,1.947,0.575,10.939,0.462,0.0,0.462,0.0,6E6R_med,1.3185235
997,97,sample_97,97,97,97,78,0.818,2.116,0.808,4.31,0.679,0.0,0.679,0.0,6E6R_med,3.6171968
998,98,sample_98,98,98,98,78,0.4,6.641,0.532,12.795,0.59,0.0,0.59,0.0,6E6R_med,1.520539
999,99,sample_99,99,99,99,78,0.717,3.033,0.726,6.259,0.372,0.0,0.372,0.0,6E6R_med,0.3526403
1000,0,sample_86,0,0,0,50,0.483,4.324,0.586,9.903,0.46,0.0,0.46,0.0,6EXZ_short,1.510821
1001,1,sample_42,1,1,1,50,0.446,5.995,0.732,9.109,0.6,0.0,0.6,0.0,6EXZ_short,1.6566643
1002,2,sample_78,84,86,86,50,0.596,2.356,0.713,5.714,0.6,0.0,0.6,0.0,6EXZ_short,1.6461926
1003,3,sample_8,2,2,2,50,0.713,2.035,0.678,8.531,0.58,0.0,0.58,0.0,6EXZ_short,2.1933951
1004,4,sample_99,3,3,3,50,0.831,1.453,0.774,6.383,0.74,0.0,0.74,0.0,6EXZ_short,0.4469791
1005,5,sample_21,4,4,4,50,0.634,2.405,0.532,11.223,0.2,0.08,0.28,0.0,6EXZ_short,1.1776366
1006,6,sample_52,5,5,5,50,0.456,5.606,0.583,10.512,0.14,0.24,0.38,0.0,6EXZ_short,2.2359214
1007,7,sample_84,6,6,6,50,0.723,1.869,0.583,8.897,0.54,0.0,0.54,0.0,6EXZ_short,1.4462415
1008,8,sample_97,7,7,7,50,0.378,6.409,0.66,8.542,0.58,0.0,0.58,0.0,6EXZ_short,2.3950458
1009,9,sample_27,8,8,8,50,0.372,7.833,0.598,11.288,0.58,0.0,0.58,0.0,6EXZ_short,2.6307456
1010,10,sample_7,9,9,9,50,0.538,6.039,0.596,13.227,0.58,0.0,0.58,0.0,6EXZ_short,1.1637957
1011,11,sample_29,10,10,10,50,0.726,2.619,0.653,9.464,0.7,0.0,0.7,0.0,6EXZ_short,0.43246588
1012,12,sample_66,11,11,11,50,0.433,4.827,0.533,11.228,0.38,0.0,0.38,0.0,6EXZ_short,2.8437
1013,13,sample_72,82,85,85,50,0.94,0.599,0.894,2.07,0.68,0.0,0.68,0.0,6EXZ_short,0.35063535
1014,14,sample_1,12,12,12,50,0.624,2.783,0.658,6.588,0.2,0.24,0.44,0.0,6EXZ_short,1.6501846
1015,15,sample_80,13,13,13,50,0.86,1.58,0.76,5.917,0.6,0.0,0.6,0.0,6EXZ_short,0.43794057
1016,16,sample_87,14,14,14,50,0.443,3.996,0.781,10.399,0.52,0.0,0.52,0.0,6EXZ_short,0.7663668
1017,17,sample_9,15,15,15,50,0.764,1.527,0.766,5.428,0.62,0.0,0.62,0.0,6EXZ_short,1.4758646
1018,18,sample_2,16,16,16,50,0.504,5.996,0.528,12.563,0.36,0.0,0.36,0.0,6EXZ_short,0.79169357
1019,19,sample_28,82,85,85,50,0.884,0.88,0.813,3.56,0.56,0.0,0.56,0.0,6EXZ_short,0.4497648
1020,20,sample_44,17,17,17,50,0.533,3.209,0.63,11.976,0.56,0.0,0.56,0.0,6EXZ_short,0.9770367
1021,21,sample_92,18,18,18,50,0.844,1.361,0.884,2.471,0.68,0.0,0.68,0.0,6EXZ_short,0.4401111
1022,22,sample_26,19,19,19,50,0.257,8.042,0.523,13.477,0.28,0.0,0.28,0.0,6EXZ_short,2.3184671
1023,23,sample_39,20,20,20,50,0.594,3.292,0.634,8.397,0.3,0.0,0.3,0.0,6EXZ_short,0.9901845
1024,24,sample_94,21,21,21,50,0.776,2.104,0.687,7.455,0.2,0.18,0.38,0.0,6EXZ_short,1.4317775
1025,25,sample_96,22,22,22,50,0.36,6.071,0.679,8.635,0.62,0.0,0.62,0.0,6EXZ_short,2.3411562
1026,26,sample_38,23,23,23,50,0.38,5.048,0.633,10.755,0.46,0.0,0.46,0.0,6EXZ_short,0.78578484
1027,27,sample_3,84,83,83,50,0.85,1.669,0.782,4.186,0.72,0.0,0.72,0.0,6EXZ_short,0.45320553
1028,28,sample_85,83,24,24,50,0.663,2.957,0.813,7.334,0.72,0.0,0.72,0.0,6EXZ_short,0.86150366
1029,29,sample_5,24,25,25,50,0.833,1.343,0.84,3.271,0.62,0.0,0.62,0.0,6EXZ_short,0.38726935
1030,30,sample_49,25,26,26,50,0.57,2.479,0.783,7.087,0.74,0.0,0.74,0.0,6EXZ_short,1.2244117
1031,31,sample_6,26,27,27,50,0.465,4.027,0.663,9.378,0.62,0.0,0.62,0.0,6EXZ_short,3.9761422
1032,32,sample_37,27,28,28,50,0.74,1.61,0.566,9.05,0.28,0.18,0.46,0.0,6EXZ_short,0.9222079
1033,33,sample_11,28,29,29,50,0.536,3.237,0.718,9.557,0.72,0.0,0.72,0.0,6EXZ_short,1.6771212
1034,34,sample_61,82,85,85,50,0.927,0.675,0.864,2.661,0.68,0.0,0.68,0.0,6EXZ_short,0.32496518
1035,35,sample_46,29,30,30,50,0.613,2.467,0.546,10.156,0.5,0.0,0.5,0.0,6EXZ_short,1.0445176
1036,36,sample_98,30,31,31,50,0.896,0.996,0.858,3.057,0.62,0.0,0.62,0.0,6EXZ_short,1.2724626
1037,37,sample_20,31,32,32,50,0.809,1.575,0.756,5.495,0.22,0.28,0.5,0.0,6EXZ_short,1.0228131
1038,38,sample_24,32,33,33,50,0.456,5.634,0.45,14.199,0.12,0.0,0.12,0.0,6EXZ_short,1.3333141
1039,39,sample_54,33,34,34,50,0.433,7.76,0.664,10.668,0.22,0.34,0.56,0.0,6EXZ_short,2.0062206
1040,40,sample_34,34,35,35,50,0.397,7.169,0.527,13.295,0.54,0.0,0.54,0.0,6EXZ_short,2.4712105
1041,41,sample_14,35,36,36,50,0.801,1.302,0.795,3.87,0.62,0.0,0.62,0.0,6EXZ_short,0.81029296
1042,42,sample_75,36,37,37,50,0.837,1.055,0.682,6.686,0.46,0.08,0.54,0.0,6EXZ_short,0.8600313
1043,43,sample_68,37,38,38,50,0.775,1.87,0.774,4.22,0.3,0.1,0.4,0.0,6EXZ_short,0.55735797
1044,44,sample_100,38,39,39,50,0.205,10.956,0.675,12.287,0.34,0.0,0.34,0.0,6EXZ_short,1.5465682
1045,45,sample_73,39,40,40,50,0.463,4.258,0.675,9.844,0.6,0.0,0.6,0.0,6EXZ_short,1.4730203
1046,46,sample_77,40,41,41,50,0.69,2.185,0.656,7.998,0.38,0.0,0.38,0.0,6EXZ_short,1.1952362
1047,47,sample_79,41,42,42,50,0.646,2.523,0.554,10.887,0.18,0.0,0.18,0.0,6EXZ_short,0.9319603
1048,48,sample_65,84,88,88,50,0.65,4.268,0.648,8.664,0.52,0.0,0.52,0.0,6EXZ_short,0.6818293
1049,49,sample_13,42,43,43,50,0.902,0.938,0.823,5.199,0.58,0.0,0.58,0.0,6EXZ_short,0.52581006
1050,50,sample_58,43,44,44,50,0.349,4.874,0.509,12.297,0.42,0.0,0.42,0.0,6EXZ_short,3.1951416
1051,51,sample_93,44,45,45,50,0.505,6.08,0.567,12.2,0.46,0.0,0.46,0.0,6EXZ_short,2.5171108
1052,52,sample_51,45,46,46,50,0.882,1.065,0.834,3.6,0.68,0.0,0.68,0.0,6EXZ_short,0.39806315
1053,53,sample_69,46,47,47,50,0.323,8.489,0.62,13.508,0.56,0.0,0.56,0.0,6EXZ_short,1.3310992
1054,54,sample_32,81,82,82,50,0.522,3.634,0.91,3.386,0.92,0.0,0.92,0.0,6EXZ_short,4.329779
1055,55,sample_60,47,48,48,50,0.724,2.081,0.706,8.028,0.52,0.0,0.52,0.0,6EXZ_short,0.6881817
1056,56,sample_55,48,49,49,50,0.474,4.854,0.57,13.01,0.18,0.0,0.18,0.0,6EXZ_short,1.2136432
1057,57,sample_82,49,50,50,50,0.702,3.718,0.656,10.605,0.52,0.0,0.52,0.0,6EXZ_short,0.7877693
1058,58,sample_43,50,51,51,50,0.52,5.711,0.763,7.318,0.7,0.0,0.7,0.0,6EXZ_short,2.5570807
1059,59,sample_70,51,52,52,50,0.426,4.647,0.647,8.371,0.72,0.0,0.72,0.0,6EXZ_short,2.5009992
1060,60,sample_67,83,84,84,50,0.531,3.927,0.753,6.733,0.82,0.0,0.82,0.0,6EXZ_short,1.5125268
1061,61,sample_90,52,53,53,50,0.759,3.747,0.713,6.857,0.42,0.0,0.42,0.0,6EXZ_short,0.6893555
1062,62,sample_81,81,82,82,50,0.35,9.805,0.902,3.51,0.92,0.0,0.92,0.0,6EXZ_short,4.293668
1063,63,sample_41,53,54,54,50,0.424,6.194,0.678,12.478,0.36,0.0,0.36,0.0,6EXZ_short,0.8209223
1064,64,sample_30,54,55,55,50,0.696,1.814,0.7,7.287,0.6,0.0,0.6,0.0,6EXZ_short,1.1077124
1065,65,sample_23,55,56,56,50,0.835,1.123,0.875,2.178,0.62,0.0,0.62,0.0,6EXZ_short,0.84404254
1066,66,sample_71,84,89,89,50,0.861,1.047,0.759,4.401,0.54,0.0,0.54,0.0,6EXZ_short,0.8381972
1067,67,sample_17,56,57,57,50,0.461,4.991,0.64,10.809,0.5,0.0,0.5,0.0,6EXZ_short,3.1470768
1068,68,sample_59,57,58,58,50,0.501,7.122,0.664,11.31,0.46,0.0,0.46,0.0,6EXZ_short,1.2588664
1069,69,sample_57,58,59,59,50,0.659,2.736,0.647,7.445,0.34,0.0,0.34,0.0,6EXZ_short,2.2846606
1070,70,sample_45,59,60,60,50,0.694,2.172,0.623,8.716,0.26,0.22,0.48,0.0,6EXZ_short,1.6652882
1071,71,sample_35,60,61,61,50,0.589,4.837,0.5,12.627,0.12,0.1,0.22,0.0,6EXZ_short,2.1587813
1072,72,sample_40,61,62,62,50,0.699,3.922,0.762,5.221,0.48,0.0,0.48,0.0,6EXZ_short,1.482077
1073,73,sample_74,84,88,88,50,0.861,1.743,0.783,4.662,0.46,0.0,0.46,0.0,6EXZ_short,0.4406453
1074,74,sample_15,62,63,63,50,0.451,4.76,0.676,10.819,0.48,0.0,0.48,0.0,6EXZ_short,1.1791465
1075,75,sample_19,81,82,82,50,0.335,6.905,0.914,3.302,0.92,0.0,0.92,0.0,6EXZ_short,4.3454504
1076,76,sample_18,63,64,64,50,0.619,2.527,0.708,7.334,0.6,0.0,0.6,0.0,6EXZ_short,0.6551518
1077,77,sample_50,84,83,83,50,0.949,0.534,0.894,2.178,0.7,0.0,0.7,0.0,6EXZ_short,0.45454496
1078,78,sample_64,64,65,65,50,0.508,4.768,0.587,11.126,0.54,0.0,0.54,0.0,6EXZ_short,2.921807
1079,79,sample_12,83,87,87,50,0.75,1.84,0.856,3.083,0.74,0.0,0.74,0.0,6EXZ_short,0.64201117
1080,80,sample_25,83,84,84,50,0.585,4.888,0.785,5.225,0.8,0.0,0.8,0.0,6EXZ_short,1.5951673
1081,81,sample_22,65,66,66,50,0.683,3.071,0.699,8.279,0.12,0.1,0.22,0.0,6EXZ_short,1.8680335
1082,82,sample_31,66,67,67,50,0.632,4.238,0.728,7.663,0.12,0.18,0.3,0.0,6EXZ_short,2.7269893
1083,83,sample_53,67,68,68,50,0.567,2.875,0.613,11.95,0.48,0.0,0.48,0.0,6EXZ_short,2.0216281
1084,84,sample_62,68,69,69,50,0.62,2.611,0.775,5.127,0.6,0.0,0.6,0.0,6EXZ_short,1.3085643
1085,85,sample_48,69,70,70,50,0.564,6.408,0.648,9.968,0.56,0.0,0.56,0.0,6EXZ_short,2.7352576
1086,86,sample_88,70,71,71,50,0.326,9.803,0.765,9.467,0.62,0.0,0.62,0.0,6EXZ_short,2.526566
1087,87,sample_76,71,72,72,50,0.734,1.684,0.711,6.838,0.32,0.34,0.66,0.0,6EXZ_short,0.8645536
1088,88,sample_33,72,73,73,50,0.612,3.43,0.636,9.052,0.7,0.0,0.7,0.0,6EXZ_short,0.72346115
1089,89,sample_56,84,89,89,50,0.782,1.62,0.839,3.496,0.66,0.0,0.66,0.0,6EXZ_short,0.87743926
1090,90,sample_83,83,87,87,50,0.611,4.78,0.802,5.535,0.72,0.0,0.72,0.0,6EXZ_short,0.88478774
1091,91,sample_89,73,74,74,50,0.668,3.203,0.591,9.442,0.46,0.0,0.46,0.0,6EXZ_short,1.3026015
1092,92,sample_91,74,75,75,50,0.412,5.564,0.633,10.988,0.68,0.0,0.68,0.0,6EXZ_short,1.7813629
1093,93,sample_10,75,76,76,50,0.431,4.777,0.609,10.729,0.42,0.0,0.42,0.0,6EXZ_short,1.5013301
1094,94,sample_36,76,77,77,50,0.737,1.504,0.736,12.59,0.7,0.0,0.7,0.0,6EXZ_short,1.1732394
1095,95,sample_47,77,78,78,50,0.569,3.18,0.809,5.096,0.66,0.0,0.66,0.0,6EXZ_short,1.6044873
1096,96,sample_95,84,86,86,50,0.941,0.591,0.77,4.718,0.68,0.0,0.68,0.0,6EXZ_short,0.50470656
1097,97,sample_63,78,79,79,50,0.44,9.159,0.691,10.434,0.48,0.0,0.48,0.0,6EXZ_short,3.3401906
1098,98,sample_4,79,80,80,50,0.514,4.359,0.693,11.153,0.56,0.0,0.56,0.0,6EXZ_short,2.1820817
1099,99,sample_16,80,81,81,50,0.434,4.71,0.705,10.677,0.62,0.0,0.62,0.0,6EXZ_short,1.4019276
1100,0,sample_1,0,0,0,80,0.786,1.91,0.723,6.124,0.65,0.0,0.65,0.0,6EXZ_med,1.7761016
1101,1,sample_10,1,1,1,80,0.487,6.324,0.429,15.937,0.287,0.125,0.412,0.0,6EXZ_med,1.623142
1102,2,sample_100,2,2,2,80,0.556,4.04,0.639,13.891,0.538,0.0,0.538,0.0,6EXZ_med,1.0508426
1103,3,sample_11,3,3,3,80,0.404,9.485,0.541,13.025,0.538,0.0,0.538,0.0,6EXZ_med,0.87630147
1104,4,sample_12,4,4,4,80,0.619,3.364,0.663,8.949,0.65,0.0,0.65,0.0,6EXZ_med,2.3900127
1105,5,sample_13,5,5,5,80,0.547,5.162,0.778,8.109,0.675,0.0,0.675,0.0,6EXZ_med,3.5242896
1106,6,sample_14,6,6,6,80,0.83,1.886,0.812,4.948,0.5,0.0,0.5,0.0,6EXZ_med,0.9777024
1107,7,sample_15,7,7,7,80,0.339,6.889,0.494,13.323,0.425,0.05,0.475,0.0,6EXZ_med,2.2861063
1108,8,sample_16,8,8,8,80,0.65,3.285,0.655,8.833,0.287,0.175,0.462,0.0,6EXZ_med,2.0094132
1109,9,sample_17,9,9,9,80,0.343,10.815,0.47,16.384,0.5,0.0,0.5,0.0,6EXZ_med,1.5581228
1110,10,sample_18,10,10,10,80,0.893,1.196,0.813,4.136,0.213,0.262,0.475,0.0,6EXZ_med,0.7461246
1111,11,sample_19,11,11,11,80,0.708,3.765,0.51,12.735,0.425,0.0,0.425,0.0,6EXZ_med,1.6358896
1112,12,sample_2,12,12,12,80,0.65,2.852,0.682,7.802,0.325,0.175,0.5,0.0,6EXZ_med,0.98337924
1113,13,sample_20,98,98,98,80,0.915,1.032,0.746,7.301,0.75,0.0,0.75,0.0,6EXZ_med,0.8359997
1114,14,sample_21,13,13,13,80,0.397,6.927,0.382,16.612,0.062,0.0,0.062,0.0,6EXZ_med,3.3316798
1115,15,sample_22,14,14,14,80,0.787,2.442,0.709,7.227,0.625,0.0,0.625,0.0,6EXZ_med,2.3084693
1116,16,sample_23,15,15,15,80,0.449,7.634,0.461,14.302,0.0,0.175,0.175,0.0,6EXZ_med,4.281976
1117,17,sample_24,16,16,16,80,0.494,5.157,0.521,13.804,0.55,0.0,0.55,0.0,6EXZ_med,1.3613174
1118,18,sample_25,17,17,17,80,0.567,4.201,0.494,13.044,0.2,0.175,0.375,0.0,6EXZ_med,1.876716
1119,19,sample_26,18,18,18,80,0.732,2.703,0.676,7.741,0.112,0.125,0.237,0.0,6EXZ_med,0.4671393
1120,20,sample_27,19,19,19,80,0.335,9.154,0.544,11.928,0.075,0.112,0.188,0.0,6EXZ_med,1.4616541
1121,21,sample_28,20,20,20,80,0.891,1.206,0.751,5.5,0.538,0.1,0.638,0.0,6EXZ_med,0.71590006
1122,22,sample_29,21,21,21,80,0.784,2.419,0.64,9.122,0.0,0.4,0.4,0.0,6EXZ_med,4.3299165
1123,23,sample_3,22,22,22,80,0.461,6.058,0.422,15.07,0.213,0.062,0.275,0.0,6EXZ_med,2.3691325
1124,24,sample_30,23,23,23,80,0.54,4.209,0.759,6.114,0.575,0.0,0.575,0.0,6EXZ_med,2.2198758
1125,25,sample_31,24,24,24,80,0.752,2.55,0.643,9.128,0.675,0.0,0.675,0.0,6EXZ_med,0.6099206
1126,26,sample_32,25,25,25,80,0.438,8.546,0.395,15.132,0.087,0.062,0.15,0.0,6EXZ_med,1.7549689
1127,27,sample_33,26,26,26,80,0.364,8.6,0.609,12.77,0.363,0.075,0.438,0.0,6EXZ_med,2.0504704
1128,28,sample_34,27,27,27,80,0.717,2.285,0.546,10.971,0.338,0.2,0.538,0.0,6EXZ_med,1.7048303
1129,29,sample_35,28,28,28,80,0.324,7.005,0.483,15.923,0.2,0.0,0.2,0.0,6EXZ_med,1.6896998
1130,30,sample_36,29,29,29,80,0.587,3.675,0.485,13.728,0.25,0.213,0.463,0.0,6EXZ_med,1.5317221
1131,31,sample_37,30,30,30,80,0.503,5.861,0.534,13.054,0.162,0.162,0.325,0.0,6EXZ_med,2.0900464
1132,32,sample_38,31,31,31,80,0.8,1.985,0.803,5.143,0.4,0.225,0.625,0.0,6EXZ_med,2.000704
1133,33,sample_39,32,32,32,80,0.628,3.216,0.638,8.951,0.25,0.125,0.375,0.0,6EXZ_med,1.662735
1134,34,sample_4,33,33,33,80,0.234,11.413,0.409,16.787,0.112,0.062,0.175,0.0,6EXZ_med,3.0123444
1135,35,sample_40,34,34,34,80,0.843,1.585,0.793,4.604,0.562,0.075,0.637,0.0,6EXZ_med,0.6239171
1136,36,sample_41,35,35,35,80,0.648,3.539,0.574,11.92,0.625,0.0,0.625,0.0,6EXZ_med,1.479792
1137,37,sample_42,36,36,36,80,0.682,5.597,0.551,11.402,0.613,0.0,0.613,0.0,6EXZ_med,1.8896846
1138,38,sample_43,37,37,37,80,0.707,2.81,0.642,8.991,0.225,0.2,0.425,0.0,6EXZ_med,1.3203968
1139,39,sample_44,38,38,38,80,0.515,7.608,0.612,11.759,0.637,0.0,0.637,0.0,6EXZ_med,4.0887136
1140,40,sample_45,39,39,39,80,0.483,5.784,0.553,13.728,0.213,0.225,0.438,0.0,6EXZ_med,0.98647285
1141,41,sample_46,40,40,40,80,0.465,5.623,0.473,13.866,0.3,0.125,0.425,0.0,6EXZ_med,1.1314734
1142,42,sample_47,41,41,41,80,0.324,9.901,0.488,13.624,0.175,0.15,0.325,0.0,6EXZ_med,1.1778107
1143,43,sample_48,42,42,42,80,0.655,2.808,0.58,11.732,0.512,0.0,0.512,0.0,6EXZ_med,1.3179463
1144,44,sample_49,43,43,43,80,0.832,1.924,0.657,8.775,0.613,0.0,0.613,0.0,6EXZ_med,1.9913478
1145,45,sample_5,44,44,44,80,0.633,3.665,0.565,10.702,0.688,0.0,0.688,0.0,6EXZ_med,3.0121682
1146,46,sample_50,45,45,45,80,0.878,1.468,0.868,2.892,0.512,0.0,0.512,0.0,6EXZ_med,0.8790996
1147,47,sample_51,46,46,46,80,0.715,2.909,0.742,10.45,0.613,0.0,0.613,0.0,6EXZ_med,2.0342643
1148,48,sample_52,47,47,47,80,0.901,1.261,0.756,6.34,0.688,0.0,0.688,0.0,6EXZ_med,0.28982037
1149,49,sample_53,48,48,48,80,0.275,8.335,0.452,14.913,0.213,0.125,0.338,0.0,6EXZ_med,1.4808003
1150,50,sample_54,49,49,49,80,0.405,9.355,0.453,15.272,0.1,0.087,0.188,0.0,6EXZ_med,2.591005
1151,51,sample_55,50,50,50,80,0.549,3.782,0.52,14.161,0.338,0.0,0.338,0.0,6EXZ_med,1.13241
1152,52,sample_56,51,51,51,80,0.848,1.737,0.653,8.26,0.488,0.0,0.488,0.0,6EXZ_med,1.4288923
1153,53,sample_57,52,52,52,80,0.45,7.409,0.785,7.962,0.75,0.0,0.75,0.0,6EXZ_med,2.006222
1154,54,sample_58,53,53,53,80,0.444,9.698,0.452,15.378,0.3,0.075,0.375,0.0,6EXZ_med,1.181763
1155,55,sample_59,54,54,54,80,0.691,3.623,0.536,11.679,0.412,0.0,0.412,0.0,6EXZ_med,0.82629085
1156,56,sample_6,55,55,55,80,0.817,2.164,0.69,8.976,0.538,0.0,0.538,0.0,6EXZ_med,1.3846343
1157,57,sample_60,56,56,56,80,0.382,7.149,0.517,14.284,0.55,0.0,0.55,0.0,6EXZ_med,1.9457538
1158,58,sample_61,57,57,57,80,0.791,2.162,0.684,9.765,0.712,0.0,0.712,0.0,6EXZ_med,1.2962903
1159,59,sample_62,58,58,58,80,0.661,3.518,0.705,10.167,0.338,0.162,0.5,0.0,6EXZ_med,1.0590332
1160,60,sample_63,59,59,59,80,0.834,1.755,0.678,9.124,0.325,0.287,0.612,0.0,6EXZ_med,2.1986942
1161,61,sample_64,60,60,60,80,0.833,1.885,0.785,5.116,0.162,0.287,0.45,0.0,6EXZ_med,1.6000417
1162,62,sample_65,61,61,61,80,0.597,4.995,0.553,11.895,0.625,0.0,0.625,0.0,6EXZ_med,0.62130344
1163,63,sample_66,62,62,62,80,0.86,1.501,0.673,11.058,0.287,0.275,0.562,0.0,6EXZ_med,1.2111298
1164,64,sample_67,63,63,63,80,0.924,0.956,0.92,2.034,0.712,0.0,0.712,0.0,6EXZ_med,0.93102837
1165,65,sample_68,64,64,64,80,0.764,2.223,0.676,6.789,0.275,0.138,0.413,0.0,6EXZ_med,2.382495
1166,66,sample_69,65,65,65,80,0.768,2.143,0.642,9.202,0.538,0.0,0.538,0.0,6EXZ_med,1.6287385
1167,67,sample_7,66,66,66,80,0.687,3.047,0.56,13.381,0.65,0.0,0.65,0.0,6EXZ_med,0.9053285
1168,68,sample_70,67,67,67,80,0.402,5.862,0.463,14.272,0.213,0.162,0.375,0.0,6EXZ_med,1.1981262
1169,69,sample_71,68,68,68,80,0.414,7.7,0.472,13.519,0.3,0.1,0.4,0.0,6EXZ_med,2.0507145
1170,70,sample_72,69,69,69,80,0.855,1.81,0.858,3.834,0.075,0.175,0.25,0.0,6EXZ_med,1.1995939
1171,71,sample_73,70,70,70,80,0.895,1.239,0.791,5.671,0.75,0.0,0.75,0.0,6EXZ_med,0.67862916
1172,72,sample_74,71,71,71,80,0.314,10.671,0.455,14.969,0.287,0.125,0.412,0.0,6EXZ_med,2.1374707
1173,73,sample_75,72,72,72,80,0.517,4.265,0.665,12.403,0.688,0.0,0.688,0.0,6EXZ_med,0.84348273
1174,74,sample_76,73,73,73,80,0.479,4.694,0.46,14.854,0.2,0.1,0.3,0.0,6EXZ_med,1.7326428
1175,75,sample_77,74,74,74,80,0.483,6.183,0.48,14.026,0.162,0.237,0.4,0.0,6EXZ_med,3.4563289
1176,76,sample_78,75,75,75,80,0.797,1.983,0.675,9.566,0.138,0.2,0.338,0.0,6EXZ_med,1.0044003
1177,77,sample_79,76,76,76,80,0.588,5.085,0.647,10.754,0.675,0.0,0.675,0.0,6EXZ_med,2.873481
1178,78,sample_8,77,77,77,80,0.359,10.222,0.544,14.424,0.488,0.0,0.488,0.0,6EXZ_med,1.0526961
1179,79,sample_80,78,78,78,80,0.295,9.389,0.518,12.961,0.5,0.0,0.5,0.0,6EXZ_med,1.4515172
1180,80,sample_81,79,79,79,80,0.432,9.163,0.682,11.685,0.65,0.0,0.65,0.0,6EXZ_med,3.2113488
1181,81,sample_82,80,80,80,80,0.354,11.062,0.46,14.418,0.138,0.237,0.375,0.0,6EXZ_med,1.3411765
1182,82,sample_83,81,81,81,80,0.335,9.686,0.566,13.216,0.8,0.0,0.8,0.0,6EXZ_med,0.36614376
1183,83,sample_84,82,82,82,80,0.592,4.49,0.536,14.82,0.338,0.0,0.338,0.0,6EXZ_med,2.6615644
1184,84,sample_85,83,83,83,80,0.622,6.718,0.548,13.314,0.387,0.062,0.45,0.0,6EXZ_med,2.4818566
1185,85,sample_86,98,98,98,80,0.842,1.82,0.898,2.907,0.775,0.0,0.775,0.0,6EXZ_med,0.9672394
1186,86,sample_87,84,84,84,80,0.759,2.278,0.685,7.237,0.55,0.0,0.55,0.0,6EXZ_med,0.29996783
1187,87,sample_88,85,85,85,80,0.721,3.024,0.641,8.513,0.562,0.0,0.562,0.0,6EXZ_med,0.741427
1188,88,sample_89,86,86,86,80,0.829,2.34,0.854,4.766,0.762,0.0,0.762,0.0,6EXZ_med,1.8375255
1189,89,sample_9,87,87,87,80,0.456,5.811,0.506,13.846,0.562,0.0,0.562,0.0,6EXZ_med,1.1377493
1190,90,sample_90,88,88,88,80,0.452,7.882,0.504,14.571,0.463,0.0,0.463,0.0,6EXZ_med,1.0089489
1191,91,sample_91,89,89,89,80,0.455,5.477,0.633,12.891,0.562,0.0,0.562,0.0,6EXZ_med,3.1929636
1192,92,sample_92,90,90,90,80,0.775,2.455,0.664,8.025,0.675,0.0,0.675,0.0,6EXZ_med,0.55424887
1193,93,sample_93,91,91,91,80,0.699,3.123,0.585,10.82,0.55,0.0,0.55,0.0,6EXZ_med,2.2605495
1194,94,sample_94,92,92,92,80,0.699,3.454,0.524,13.142,0.087,0.275,0.363,0.0,6EXZ_med,1.432738
1195,95,sample_95,93,93,93,80,0.818,1.629,0.717,6.641,0.65,0.0,0.65,0.0,6EXZ_med,0.9134485
1196,96,sample_96,94,94,94,80,0.917,1.003,0.779,5.0,0.613,0.0,0.613,0.0,6EXZ_med,0.5434255
1197,97,sample_97,95,95,95,80,0.407,5.616,0.378,16.586,0.087,0.175,0.262,0.0,6EXZ_med,1.4286662
1198,98,sample_98,96,96,96,80,0.407,8.537,0.512,13.203,0.587,0.0,0.587,0.0,6EXZ_med,2.288869
1199,99,sample_99,97,97,97,80,0.55,3.871,0.614,13.711,0.562,0.0,0.562,0.0,6EXZ_med,3.7876627


==> Figs/Protein/DEFTmedium/info.txt <==
This is the run: 
apricot-water-800ep:
	plots & data for medium size run 
	(9% of uncond. model size, 800 epochs, ~160 A100h)


==> Figs/Protein/DEFTsmall/info.txt <==
This is the run: 
(misunderstood-frost) plots & data for the small training run (4% uncond. model size, ~298 epochs = ~48 A100h)


==> Figs/Protein/DEFTsmall/misunderstood-frost-164_results.csv <==
,index,domain,single_cluster_idx,complete_cluster_idx,average_cluster_idx,seqlen,scTM,scRMSD,pLDDT,pAE,pct_helix,pct_strand,pct_ss,pct_left_helix,task,motifRMSD
0,0,sample_56,0,0,0,53,0.549,4.105,0.702,7.459,0.472,0.0,0.472,0.0,5TPN,1.6526135
1,1,sample_31,1,1,1,69,0.426,4.592,0.512,12.445,0.565,0.0,0.565,0.0,5TPN,3.4328797
2,2,sample_50,2,2,2,67,0.774,2.153,0.623,11.014,0.358,0.134,0.493,0.0,5TPN,1.8943694
3,3,sample_27,3,3,3,72,0.753,2.702,0.626,8.65,0.319,0.0,0.319,0.0,5TPN,4.3344326
4,4,sample_92,4,4,4,55,0.401,4.724,0.517,10.813,0.218,0.145,0.364,0.0,5TPN,3.2296546
5,5,sample_57,5,5,5,69,0.433,6.534,0.744,8.95,0.565,0.0,0.565,0.0,5TPN,3.0397809
6,6,sample_53,6,6,6,60,0.669,2.538,0.658,8.437,0.567,0.0,0.567,0.0,5TPN,2.4357922
7,7,sample_62,7,7,7,62,0.544,5.389,0.523,12.618,0.371,0.0,0.371,0.0,5TPN,2.1355424
8,8,sample_93,8,8,8,54,0.506,5.521,0.582,8.598,0.63,0.0,0.63,0.0,5TPN,2.997832
9,9,sample_64,9,9,9,61,0.675,4.051,0.633,8.762,0.311,0.197,0.508,0.0,5TPN,1.7517376
10,10,sample_86,10,10,10,71,0.85,1.431,0.813,3.647,0.704,0.0,0.704,0.0,5TPN,1.0876751
11,11,sample_63,11,11,11,73,0.525,4.541,0.544,13.35,0.671,0.0,0.671,0.0,5TPN,1.5964584
12,12,sample_85,12,12,12,73,0.42,7.245,0.456,14.458,0.288,0.0,0.288,0.0,5TPN,2.995515
13,13,sample_58,13,13,13,72,0.367,9.14,0.495,13.942,0.319,0.208,0.528,0.0,5TPN,2.6286235
14,14,sample_7,14,14,14,51,0.558,4.292,0.525,13.22,0.353,0.0,0.353,0.0,5TPN,2.31239
15,15,sample_75,15,15,15,53,0.663,2.174,0.578,8.957,0.34,0.094,0.434,0.0,5TPN,1.4760495
16,16,sample_61,16,16,16,58,0.707,1.98,0.604,11.001,0.638,0.0,0.638,0.0,5TPN,1.7085696
17,17,sample_10,17,17,17,59,0.509,5.9,0.711,12.51,0.729,0.0,0.729,0.0,5TPN,2.3745153
18,18,sample_94,96,96,96,56,0.325,9.364,0.694,10.348,0.732,0.0,0.732,0.0,5TPN,6.2671947
19,19,sample_26,18,18,18,60,0.469,5.239,0.578,10.319,0.7,0.0,0.7,0.0,5TPN,5.242159
20,20,sample_87,19,19,19,53,0.722,1.835,0.715,7.447,0.321,0.34,0.66,0.0,5TPN,1.2736622
21,21,sample_66,20,20,20,73,0.619,4.994,0.552,14.782,0.493,0.0,0.493,0.0,5TPN,5.1165547
22,22,sample_68,21,21,21,60,0.671,2.966,0.667,7.548,0.167,0.3,0.467,0.0,5TPN,1.8728989
23,23,sample_18,22,22,22,63,0.622,3.112,0.623,9.435,0.635,0.0,0.635,0.0,5TPN,3.7485929
24,24,sample_55,23,23,23,63,0.689,2.107,0.739,6.242,0.587,0.0,0.587,0.0,5TPN,1.2428455
25,25,sample_11,24,24,24,51,0.288,7.711,0.465,14.31,0.0,0.078,0.078,0.0,5TPN,4.9257555
26,26,sample_33,25,25,25,74,0.336,7.18,0.485,15.679,0.351,0.054,0.405,0.0,5TPN,3.7902994
27,27,sample_42,26,26,26,68,0.462,10.771,0.559,13.947,0.426,0.0,0.426,0.0,5TPN,1.66114
28,28,sample_19,27,27,27,66,0.385,5.946,0.666,12.833,0.515,0.121,0.636,0.0,5TPN,6.141363
29,29,sample_73,28,28,28,68,0.229,11.231,0.531,19.335,0.426,0.0,0.426,0.0,5TPN,6.4237695
30,30,sample_77,29,29,29,65,0.742,1.936,0.616,8.739,0.662,0.0,0.662,0.0,5TPN,2.1490908
31,31,sample_9,30,30,30,65,0.945,0.687,0.791,6.693,0.138,0.262,0.4,0.0,5TPN,0.6613074
32,32,sample_74,31,31,31,55,0.582,2.536,0.747,5.926,0.582,0.0,0.582,0.0,5TPN,1.8618118
33,33,sample_81,32,32,32,56,0.251,7.375,0.399,16.486,0.196,0.089,0.286,0.0,5TPN,4.0776057
34,34,sample_80,33,33,33,67,0.816,1.624,0.629,9.606,0.582,0.0,0.582,0.0,5TPN,1.5657315
35,35,sample_59,34,34,34,66,0.415,5.693,0.617,12.766,0.606,0.0,0.606,0.0,5TPN,3.4066935
36,36,sample_78,35,35,35,60,0.433,5.389,0.557,11.183,0.7,0.0,0.7,0.0,5TPN,2.9054854
37,37,sample_48,36,36,36,60,0.41,8.017,0.64,10.18,0.333,0.167,0.5,0.0,5TPN,2.4476902
38,38,sample_83,37,37,37,73,0.641,3.08,0.512,11.983,0.219,0.137,0.356,0.0,5TPN,2.4871025
39,39,sample_30,38,38,38,75,0.53,5.371,0.726,10.663,0.8,0.0,0.8,0.0,5TPN,2.1013463
40,40,sample_36,39,39,39,71,0.742,2.491,0.599,11.519,0.577,0.0,0.577,0.0,5TPN,3.068222
41,41,sample_14,40,40,40,74,0.284,9.816,0.453,14.475,0.351,0.0,0.351,0.0,5TPN,2.1002746
42,42,sample_96,41,41,41,65,0.734,2.497,0.804,4.334,0.508,0.0,0.508,0.0,5TPN,0.9712563
43,43,sample_69,42,42,42,65,0.405,5.608,0.488,13.563,0.123,0.169,0.292,0.0,5TPN,3.7595055
44,44,sample_8,43,43,43,72,0.727,2.389,0.661,11.423,0.681,0.0,0.681,0.0,5TPN,2.2861161
45,45,sample_88,44,44,44,62,0.643,2.883,0.605,8.53,0.597,0.0,0.597,0.0,5TPN,1.6479199
46,46,sample_24,45,45,45,72,0.415,7.737,0.421,15.086,0.111,0.125,0.236,0.0,5TPN,3.1059196
47,47,sample_54,46,46,46,67,0.362,6.937,0.554,14.684,0.269,0.06,0.328,0.0,5TPN,3.1345387
48,48,sample_20,47,47,47,61,0.723,2.931,0.671,7.702,0.393,0.0,0.393,0.0,5TPN,2.1325536
49,49,sample_23,48,48,48,67,0.354,6.049,0.547,14.011,0.552,0.0,0.552,0.0,5TPN,2.8469224
50,50,sample_60,49,49,49,73,0.758,1.956,0.724,6.95,0.658,0.0,0.658,0.0,5TPN,1.5434407
51,51,sample_97,50,50,50,61,0.392,6.05,0.667,11.187,0.574,0.0,0.574,0.0,5TPN,2.690757
52,52,sample_4,51,51,51,66,0.575,5.967,0.748,6.225,0.333,0.182,0.515,0.0,5TPN,1.5591184
53,53,sample_99,52,52,52,64,0.44,6.04,0.766,8.315,0.719,0.0,0.719,0.0,5TPN,2.2273202
54,54,sample_35,53,53,53,59,0.363,5.406,0.696,8.866,0.475,0.0,0.475,0.0,5TPN,2.5363333
55,55,sample_29,54,54,54,71,0.784,1.957,0.845,3.102,0.676,0.0,0.676,0.0,5TPN,3.0289552
56,56,sample_51,55,55,55,54,0.522,3.586,0.624,8.184,0.13,0.0,0.13,0.0,5TPN,3.9482944
57,57,sample_17,56,56,56,58,0.795,1.491,0.876,2.122,0.638,0.0,0.638,0.0,5TPN,1.675154
58,58,sample_3,57,57,57,74,0.803,1.964,0.78,4.813,0.635,0.0,0.635,0.0,5TPN,1.3210187
59,59,sample_5,58,58,58,72,0.63,3.407,0.734,6.754,0.111,0.292,0.403,0.0,5TPN,1.9612219
60,60,sample_38,97,97,97,75,0.653,2.971,0.833,4.464,0.827,0.0,0.827,0.0,5TPN,1.2535553
61,61,sample_82,59,59,59,73,0.389,6.018,0.399,15.105,0.068,0.301,0.37,0.0,5TPN,5.6924057
62,62,sample_25,60,60,60,62,0.326,8.171,0.501,14.398,0.161,0.0,0.161,0.0,5TPN,1.8448929
63,63,sample_41,61,61,61,72,0.938,0.803,0.904,2.575,0.431,0.069,0.5,0.0,5TPN,0.90184927
64,64,sample_72,62,62,62,64,0.375,10.442,0.536,14.621,0.281,0.141,0.422,0.0,5TPN,5.8572564
65,65,sample_76,63,63,63,65,0.459,4.483,0.521,15.347,0.462,0.0,0.462,0.0,5TPN,3.6904693
66,66,sample_21,64,64,64,64,0.362,7.153,0.503,12.14,0.0,0.219,0.219,0.0,5TPN,6.050277
67,67,sample_32,65,65,65,62,0.529,4.098,0.715,8.24,0.613,0.0,0.613,0.0,5TPN,1.9749613
68,68,sample_34,66,66,66,53,0.391,7.029,0.715,8.744,0.717,0.0,0.717,0.0,5TPN,4.3597674
69,69,sample_12,67,67,67,58,0.452,3.671,0.554,11.352,0.397,0.0,0.397,0.0,5TPN,2.3788354
70,70,sample_2,68,68,68,62,0.678,2.69,0.817,4.38,0.806,0.0,0.806,0.0,5TPN,3.2052526
71,71,sample_70,69,69,69,59,0.439,5.695,0.649,8.498,0.153,0.153,0.305,0.0,5TPN,2.8664854
72,72,sample_40,70,70,70,53,0.472,4.292,0.549,11.31,0.453,0.0,0.453,0.0,5TPN,2.3074315
73,73,sample_43,71,71,71,65,0.582,4.733,0.485,12.484,0.292,0.123,0.415,0.0,5TPN,2.3827617
74,74,sample_52,72,72,72,66,0.524,4.703,0.54,12.665,0.409,0.0,0.409,0.0,5TPN,2.1122847
75,75,sample_16,73,73,73,70,0.829,1.813,0.699,6.473,0.543,0.0,0.543,0.0,5TPN,1.5345503
76,76,sample_90,74,74,74,73,0.709,2.249,0.617,8.911,0.301,0.137,0.438,0.0,5TPN,2.1777709
77,77,sample_79,75,75,75,60,0.499,6.331,0.623,12.289,0.533,0.0,0.533,0.0,5TPN,2.743912
78,78,sample_98,76,76,76,70,0.556,7.118,0.641,9.179,0.714,0.0,0.714,0.0,5TPN,3.6454384
79,79,sample_13,77,77,77,63,0.535,3.588,0.447,13.476,0.0,0.206,0.206,0.0,5TPN,4.2713313
80,80,sample_15,78,78,78,60,0.416,4.949,0.487,13.69,0.217,0.067,0.283,0.0,5TPN,2.5718877
81,81,sample_67,96,96,96,56,0.428,3.73,0.872,3.333,0.804,0.0,0.804,0.0,5TPN,2.6933284
82,82,sample_6,79,79,79,57,0.263,7.314,0.485,12.436,0.14,0.07,0.211,0.0,5TPN,2.059177
83,83,sample_37,80,80,80,66,0.632,3.182,0.655,9.599,0.682,0.0,0.682,0.0,5TPN,3.0056667
84,84,sample_71,81,81,81,67,0.414,5.746,0.623,10.648,0.463,0.0,0.463,0.0,5TPN,4.8797517
85,85,sample_100,82,82,82,68,0.548,4.672,0.601,12.246,0.662,0.0,0.662,0.0,5TPN,4.8175206
86,86,sample_45,83,83,83,73,0.51,4.915,0.51,13.538,0.274,0.11,0.384,0.0,5TPN,3.8908565
87,87,sample_47,84,84,84,72,0.574,4.014,0.666,11.018,0.5,0.167,0.667,0.0,5TPN,1.8183792
88,88,sample_1,85,85,85,72,0.876,1.394,0.815,12.531,0.833,0.0,0.833,0.0,5TPN,1.5408487
89,89,sample_44,86,86,86,61,0.489,4.398,0.575,11.508,0.459,0.0,0.459,0.0,5TPN,4.4173274
90,90,sample_46,97,97,97,69,0.332,7.213,0.841,10.434,0.884,0.0,0.884,0.0,5TPN,7.471169
91,91,sample_49,87,87,87,71,0.519,4.96,0.781,7.233,0.704,0.0,0.704,0.0,5TPN,1.5137849
92,92,sample_84,88,88,88,64,0.457,7.169,0.696,10.936,0.719,0.0,0.719,0.0,5TPN,3.808503
93,93,sample_39,89,89,89,67,0.294,8.993,0.616,11.436,0.672,0.0,0.672,0.0,5TPN,4.3038855
94,94,sample_22,90,90,90,61,0.805,1.421,0.661,7.045,0.656,0.0,0.656,0.0,5TPN,1.1907376
95,95,sample_65,91,91,91,67,0.487,5.151,0.59,14.055,0.507,0.0,0.507,0.0,5TPN,2.4541118
96,96,sample_89,92,92,92,73,0.607,5.295,0.54,11.95,0.301,0.0,0.301,0.0,5TPN,2.189939
97,97,sample_28,93,93,93,68,0.602,5.094,0.502,13.093,0.426,0.0,0.426,0.0,5TPN,2.137103
98,98,sample_95,94,94,94,68,0.609,3.116,0.686,9.001,0.632,0.0,0.632,0.0,5TPN,1.9611359
99,99,sample_91,95,95,95,65,0.324,6.448,0.545,13.583,0.431,0.0,0.431,0.0,5TPN,4.3292627
100,0,sample_56,0,0,0,71,0.316,6.651,0.478,13.042,0.282,0.056,0.338,0.0,3IXT,2.5956638
101,1,sample_31,1,1,1,60,0.66,4.015,0.663,9.111,0.583,0.0,0.583,0.0,3IXT,0.36215797
102,2,sample_50,2,2,2,59,0.701,2.144,0.622,8.863,0.305,0.102,0.407,0.0,3IXT,1.4263785
103,3,sample_27,3,3,3,72,0.941,0.769,0.863,3.769,0.764,0.0,0.764,0.0,3IXT,0.55570555
104,4,sample_92,4,4,4,72,0.704,2.397,0.647,11.055,0.611,0.0,0.611,0.0,3IXT,0.6765459
105,5,sample_57,76,83,82,67,0.644,4.247,0.736,7.975,0.627,0.0,0.627,0.0,3IXT,0.84302884
106,6,sample_53,5,5,5,62,0.392,5.466,0.545,10.967,0.516,0.0,0.516,0.0,3IXT,0.55615413
107,7,sample_62,6,6,6,71,0.731,3.387,0.765,5.638,0.634,0.0,0.634,0.0,3IXT,0.6854937
108,8,sample_93,7,7,7,54,0.413,9.204,0.665,10.618,0.648,0.0,0.648,0.0,3IXT,1.2551273
109,9,sample_64,8,8,8,67,0.435,7.14,0.598,9.913,0.478,0.0,0.478,0.0,3IXT,0.46013826
110,10,sample_86,9,9,9,53,0.688,3.519,0.863,3.367,0.736,0.0,0.736,0.0,3IXT,0.68359226
111,11,sample_63,10,10,10,58,0.764,5.945,0.819,6.984,0.517,0.0,0.517,0.0,3IXT,0.43719205
112,12,sample_85,11,11,11,62,0.623,2.62,0.6,8.968,0.387,0.0,0.387,0.0,3IXT,0.71400636
113,13,sample_58,12,12,12,72,0.765,2.405,0.74,7.46,0.542,0.0,0.542,0.0,3IXT,0.42650732
114,14,sample_7,13,13,13,68,0.588,3.397,0.575,11.615,0.309,0.132,0.441,0.0,3IXT,1.3307292
115,15,sample_75,78,79,85,60,0.607,6.311,0.699,8.456,0.7,0.0,0.7,0.0,3IXT,0.3743791
116,16,sample_61,14,14,14,74,0.813,2.25,0.802,4.992,0.649,0.0,0.649,0.0,3IXT,0.46859947
117,17,sample_10,15,15,15,73,0.416,8.209,0.665,9.298,0.589,0.0,0.589,0.0,3IXT,0.5957593
118,18,sample_94,16,16,16,61,0.271,8.634,0.521,13.124,0.361,0.0,0.361,0.0,3IXT,0.4368391
119,19,sample_26,17,17,17,72,0.947,0.736,0.918,1.883,0.722,0.0,0.722,0.0,3IXT,0.59169036
120,20,sample_87,75,82,81,71,0.913,1.018,0.71,6.809,0.704,0.0,0.704,0.0,3IXT,0.48072797
121,21,sample_66,18,18,18,72,0.33,9.228,0.428,16.407,0.403,0.0,0.403,0.0,3IXT,3.80003
122,22,sample_68,19,19,19,66,0.783,4.573,0.783,5.374,0.621,0.0,0.621,0.0,3IXT,0.51648813
123,23,sample_18,78,20,20,60,0.51,13.556,0.798,7.758,0.7,0.0,0.7,0.0,3IXT,0.41663262
124,24,sample_55,80,80,79,61,0.889,2.433,0.821,6.28,0.738,0.0,0.738,0.0,3IXT,0.5908286
125,25,sample_11,20,21,21,63,0.617,3.468,0.586,12.017,0.492,0.0,0.492,0.0,3IXT,0.46687266
126,26,sample_33,80,22,22,58,0.77,2.304,0.783,7.256,0.603,0.0,0.603,0.0,3IXT,0.5001482
127,27,sample_42,21,23,23,71,0.787,1.795,0.897,2.635,0.789,0.0,0.789,0.0,3IXT,0.42182377
128,28,sample_19,22,24,24,50,0.756,1.708,0.745,8.471,0.64,0.0,0.64,0.0,3IXT,0.26982343
129,29,sample_73,23,25,25,69,0.646,3.356,0.741,8.773,0.478,0.145,0.623,0.0,3IXT,0.5457524
130,30,sample_77,24,26,26,59,0.515,3.51,0.689,9.044,0.712,0.0,0.712,0.0,3IXT,2.5099423
131,31,sample_9,25,27,27,54,0.889,0.906,0.844,2.982,0.63,0.0,0.63,0.0,3IXT,0.37247938
132,32,sample_74,26,28,28,68,0.566,2.978,0.597,11.869,0.618,0.0,0.618,0.0,3IXT,0.57117504
133,33,sample_81,27,29,29,59,0.502,5.571,0.626,10.289,0.712,0.0,0.712,0.0,3IXT,1.5265752
134,34,sample_80,28,30,30,73,0.747,2.075,0.834,3.837,0.658,0.0,0.658,0.0,3IXT,0.5168761
135,35,sample_59,29,31,31,67,0.75,3.06,0.623,10.807,0.448,0.075,0.522,0.0,3IXT,0.3378784
136,36,sample_78,30,32,32,63,0.583,4.191,0.594,13.122,0.651,0.0,0.651,0.0,3IXT,3.2881017
137,37,sample_48,31,33,33,67,0.662,2.427,0.743,6.179,0.254,0.09,0.343,0.0,3IXT,0.4024498
138,38,sample_83,32,34,34,75,0.439,6.468,0.495,14.045,0.227,0.133,0.36,0.0,3IXT,3.177225
139,39,sample_30,33,35,35,68,0.307,11.291,0.513,19.164,0.132,0.0,0.132,0.0,3IXT,3.9757345
140,40,sample_36,34,36,36,59,0.71,1.99,0.826,4.077,0.271,0.22,0.492,0.0,3IXT,0.52188826
141,41,sample_14,77,86,86,75,0.893,1.141,0.824,4.148,0.627,0.0,0.627,0.0,3IXT,0.93941486
142,42,sample_96,35,37,37,64,0.845,1.354,0.824,3.885,0.297,0.219,0.516,0.0,3IXT,0.53831744
143,43,sample_69,36,38,38,68,0.808,2.395,0.791,4.189,0.691,0.0,0.691,0.0,3IXT,0.65599304
144,44,sample_8,37,39,39,52,0.886,0.957,0.793,4.224,0.327,0.25,0.577,0.0,3IXT,0.47374636
145,45,sample_88,38,40,40,68,0.754,3.211,0.779,6.947,0.603,0.0,0.603,0.0,3IXT,0.46621922
146,46,sample_24,39,41,41,73,0.279,9.267,0.388,16.187,0.233,0.123,0.356,0.0,3IXT,5.498883
147,47,sample_54,40,42,42,62,0.898,1.013,0.758,7.927,0.645,0.0,0.645,0.0,3IXT,0.57177556
148,48,sample_20,41,43,43,68,0.34,7.439,0.514,17.509,0.382,0.059,0.441,0.0,3IXT,3.0408273
149,49,sample_23,76,83,82,65,0.86,1.366,0.825,3.28,0.769,0.0,0.769,0.0,3IXT,0.8775489
150,50,sample_60,78,84,83,73,0.95,0.701,0.881,2.396,0.795,0.0,0.795,0.0,3IXT,0.57157564
151,51,sample_97,78,44,85,55,0.873,1.0,0.868,3.239,0.745,0.0,0.745,0.0,3IXT,0.5615127
152,52,sample_4,42,45,44,72,0.666,4.575,0.647,8.694,0.25,0.194,0.444,0.0,3IXT,0.2765474
153,53,sample_99,43,46,45,60,0.695,5.142,0.756,6.325,0.417,0.0,0.417,0.0,3IXT,0.51554084
154,54,sample_35,80,80,79,60,0.846,1.465,0.775,5.933,0.617,0.0,0.617,0.0,3IXT,0.52715015
155,55,sample_29,74,81,80,52,0.694,2.115,0.7,6.792,0.5,0.0,0.5,0.0,3IXT,0.4376568
156,56,sample_51,79,88,87,51,0.953,0.55,0.883,2.369,0.667,0.0,0.667,0.0,3IXT,0.3644617
157,57,sample_17,44,47,46,62,0.361,7.996,0.689,7.554,0.774,0.0,0.774,0.0,3IXT,3.86734
158,58,sample_3,79,85,84,55,0.906,0.936,0.901,2.103,0.709,0.0,0.709,0.0,3IXT,0.35483882
159,59,sample_5,45,48,47,69,0.899,1.802,0.827,4.146,0.609,0.0,0.609,0.0,3IXT,0.39329395
160,60,sample_38,46,49,48,58,0.878,1.352,0.761,5.802,0.724,0.0,0.724,0.0,3IXT,0.5596142
161,61,sample_82,47,50,49,70,0.529,4.763,0.672,9.7,0.557,0.0,0.557,0.0,3IXT,0.69097364
162,62,sample_25,48,51,50,62,0.451,7.888,0.575,13.742,0.581,0.0,0.581,0.0,3IXT,0.43872756
163,63,sample_41,79,88,87,55,0.791,1.577,0.687,7.23,0.6,0.0,0.6,0.0,3IXT,0.60486895
164,64,sample_72,49,52,51,70,0.923,0.883,0.85,2.846,0.543,0.057,0.6,0.0,3IXT,0.6100958
165,65,sample_76,50,53,52,60,0.524,3.955,0.642,11.042,0.667,0.0,0.667,0.0,3IXT,0.50157696
166,66,sample_21,51,54,53,58,0.899,0.936,0.892,2.456,0.362,0.172,0.534,0.0,3IXT,0.6036978
167,67,sample_32,52,55,54,62,0.246,9.785,0.665,9.344,0.645,0.0,0.645,0.0,3IXT,0.45049396
168,68,sample_34,53,56,55,70,0.702,6.283,0.53,14.179,0.243,0.129,0.371,0.0,3IXT,0.96695125
169,69,sample_12,54,57,56,70,0.607,4.726,0.575,13.297,0.443,0.0,0.443,0.0,3IXT,0.5206793
170,70,sample_2,55,58,57,56,0.884,0.943,0.81,3.827,0.696,0.0,0.696,0.0,3IXT,0.47217795
171,71,sample_70,78,87,58,65,0.478,6.742,0.675,9.32,0.646,0.0,0.646,0.0,3IXT,0.38896528
172,72,sample_40,56,59,59,64,0.255,10.67,0.537,15.594,0.562,0.0,0.562,0.0,3IXT,2.9019167
173,73,sample_43,57,60,60,70,0.576,5.076,0.707,7.441,0.571,0.0,0.571,0.0,3IXT,1.2233956
174,74,sample_52,78,79,85,59,0.824,3.63,0.838,4.665,0.797,0.0,0.797,0.0,3IXT,0.44035724
175,75,sample_16,74,81,80,53,0.893,0.99,0.875,2.509,0.698,0.0,0.698,0.0,3IXT,0.41284207
176,76,sample_90,58,61,61,68,0.76,2.38,0.618,10.986,0.397,0.059,0.456,0.0,3IXT,0.43744463
177,77,sample_79,78,62,62,63,0.77,1.739,0.695,6.618,0.603,0.0,0.603,0.0,3IXT,0.36396578
178,78,sample_98,59,63,63,70,0.635,4.121,0.674,11.816,0.743,0.0,0.743,0.0,3IXT,0.5786023
179,79,sample_13,78,87,85,62,0.556,6.079,0.703,7.657,0.565,0.0,0.565,0.0,3IXT,0.43331215
180,80,sample_15,60,64,64,66,0.929,0.815,0.788,5.018,0.636,0.0,0.636,0.0,3IXT,0.62170273
181,81,sample_67,78,84,83,71,0.825,2.016,0.756,7.315,0.592,0.0,0.592,0.0,3IXT,0.46559352
182,82,sample_6,61,65,65,66,0.656,4.567,0.779,9.304,0.712,0.0,0.712,0.0,3IXT,0.5933135
183,83,sample_37,79,85,84,55,0.905,0.883,0.915,1.937,0.655,0.0,0.655,0.0,3IXT,0.44742957
184,84,sample_71,62,66,66,71,0.79,2.168,0.582,11.389,0.423,0.0,0.423,0.0,3IXT,0.33054298
185,85,sample_100,80,67,67,65,0.858,1.48,0.87,3.326,0.677,0.0,0.677,0.0,3IXT,0.59272665
186,86,sample_45,63,68,68,63,0.795,3.257,0.788,6.45,0.556,0.0,0.556,0.0,3IXT,0.47667974
187,87,sample_47,64,69,69,51,0.585,5.292,0.864,3.23,0.745,0.0,0.745,0.0,3IXT,0.45806527
188,88,sample_1,78,79,85,59,0.891,1.128,0.877,2.805,0.78,0.0,0.78,0.0,3IXT,0.42614546
189,89,sample_44,65,70,70,68,0.592,4.159,0.549,11.605,0.412,0.088,0.5,0.0,3IXT,4.3203387
190,90,sample_46,66,71,71,59,0.698,3.987,0.759,6.659,0.78,0.0,0.78,0.0,3IXT,0.68537074
191,91,sample_49,67,72,72,57,0.796,1.686,0.725,6.003,0.596,0.0,0.596,0.0,3IXT,0.4563526
192,92,sample_84,68,73,73,61,0.605,4.031,0.724,10.09,0.689,0.0,0.689,0.0,3IXT,0.45320126
193,93,sample_39,75,82,81,72,0.775,1.82,0.733,6.718,0.681,0.0,0.681,0.0,3IXT,0.48409936
194,94,sample_22,69,74,74,64,0.562,3.845,0.726,8.444,0.578,0.0,0.578,0.0,3IXT,0.46033323
195,95,sample_65,77,86,86,73,0.713,3.29,0.705,7.516,0.658,0.0,0.658,0.0,3IXT,0.43127897
196,96,sample_89,70,75,75,63,0.717,2.594,0.628,8.448,0.476,0.063,0.54,0.0,3IXT,0.43488768
197,97,sample_28,71,76,76,69,0.547,3.108,0.637,8.371,0.348,0.188,0.536,0.0,3IXT,2.1074145
198,98,sample_95,72,77,77,75,0.898,1.508,0.882,4.221,0.733,0.0,0.733,0.0,3IXT,0.3473656
199,99,sample_91,73,78,78,74,0.729,3.783,0.63,11.047,0.311,0.135,0.446,0.0,3IXT,0.4330117
200,0,sample_1,0,0,0,67,0.331,9.964,0.664,15.706,0.328,0.0,0.328,0.0,1YCR,0.62566864
201,1,sample_10,1,1,1,78,0.274,10.641,0.435,15.184,0.205,0.064,0.269,0.0,1YCR,1.2661167
202,2,sample_100,2,2,2,68,0.605,7.742,0.665,10.829,0.706,0.0,0.706,0.0,1YCR,0.5732582
203,3,sample_11,3,3,3,72,0.508,4.266,0.593,11.249,0.611,0.0,0.611,0.0,1YCR,1.1153843
204,4,sample_12,4,4,4,56,0.787,2.354,0.839,4.07,0.214,0.268,0.482,0.0,1YCR,1.293214
205,5,sample_13,5,5,5,68,0.698,2.58,0.698,8.723,0.706,0.0,0.706,0.0,1YCR,1.2492037
206,6,sample_14,6,6,6,81,0.707,2.47,0.613,11.26,0.605,0.0,0.605,0.0,1YCR,0.8367937
207,7,sample_15,7,7,7,68,0.688,3.794,0.637,11.187,0.221,0.191,0.412,0.0,1YCR,1.397153
208,8,sample_16,8,8,8,64,0.536,5.28,0.679,11.044,0.281,0.0,0.281,0.0,1YCR,0.3902289
209,9,sample_17,93,92,94,61,0.799,1.544,0.87,2.465,0.803,0.0,0.803,0.0,1YCR,1.2925876
210,10,sample_18,9,9,9,78,0.826,1.984,0.685,9.454,0.667,0.0,0.667,0.0,1YCR,1.2756939
211,11,sample_19,10,10,10,87,0.789,2.535,0.715,7.878,0.678,0.0,0.678,0.0,1YCR,1.4761196
212,12,sample_2,11,11,11,53,0.438,5.348,0.569,10.985,0.0,0.094,0.094,0.0,1YCR,3.7777357
213,13,sample_20,12,12,12,61,0.921,0.913,0.896,3.331,0.705,0.0,0.705,0.0,1YCR,0.47142684
214,14,sample_21,13,13,13,54,0.445,8.501,0.61,11.228,0.556,0.0,0.556,0.0,1YCR,1.2263079
215,15,sample_22,14,14,14,74,0.28,8.479,0.439,14.8,0.162,0.243,0.405,0.0,1YCR,3.4908783
216,16,sample_23,15,15,15,74,0.775,2.419,0.774,5.029,0.0,0.297,0.297,0.0,1YCR,1.4343715
217,17,sample_24,16,16,16,55,0.578,3.665,0.589,9.071,0.218,0.0,0.218,0.0,1YCR,1.2321181
218,18,sample_25,17,17,17,41,0.689,1.827,0.77,4.398,0.756,0.0,0.756,0.0,1YCR,1.8554759
219,19,sample_26,18,18,18,51,0.82,1.481,0.751,5.186,0.608,0.0,0.608,0.0,1YCR,0.58144253
220,20,sample_27,19,19,19,61,0.843,1.274,0.786,6.296,0.705,0.0,0.705,0.0,1YCR,1.3568774
221,21,sample_28,20,20,20,45,0.526,5.338,0.822,7.225,0.844,0.0,0.844,0.0,1YCR,1.3810788
222,22,sample_29,21,21,21,59,0.759,1.858,0.622,12.924,0.322,0.119,0.441,0.0,1YCR,1.1882255
223,23,sample_3,22,22,22,74,0.547,4.048,0.5,12.735,0.324,0.0,0.324,0.0,1YCR,2.0219753
224,24,sample_30,23,23,23,46,0.715,1.717,0.77,4.675,0.674,0.0,0.674,0.0,1YCR,1.3454492
225,25,sample_31,24,24,24,63,0.531,7.016,0.718,8.932,0.603,0.0,0.603,0.0,1YCR,1.3857309
226,26,sample_32,25,25,25,53,0.821,1.215,0.768,5.157,0.189,0.245,0.434,0.0,1YCR,1.3041673
227,27,sample_33,90,93,91,69,0.889,1.51,0.719,7.95,0.739,0.0,0.739,0.0,1YCR,1.3533627
228,28,sample_34,90,93,91,71,0.801,2.085,0.844,3.128,0.732,0.0,0.732,0.0,1YCR,1.2130752
229,29,sample_35,26,26,26,60,0.834,1.738,0.823,4.294,0.35,0.167,0.517,0.0,1YCR,0.93215805
230,30,sample_36,27,27,27,50,0.627,2.126,0.701,6.496,0.56,0.0,0.56,0.0,1YCR,1.3157864
231,31,sample_37,28,28,28,80,0.386,6.29,0.408,15.381,0.112,0.075,0.188,0.0,1YCR,1.2134523
232,32,sample_38,29,29,29,62,0.664,2.892,0.79,4.387,0.726,0.0,0.726,0.0,1YCR,1.014013
233,33,sample_39,30,30,30,59,0.87,1.375,0.816,3.308,0.644,0.0,0.644,0.0,1YCR,3.1599357
234,34,sample_4,31,31,31,80,0.763,3.634,0.801,6.279,0.762,0.0,0.762,0.0,1YCR,1.3040742
235,35,sample_40,32,32,32,54,0.698,2.116,0.67,8.07,0.574,0.0,0.574,0.0,1YCR,1.451567
236,36,sample_41,33,33,33,64,0.372,12.413,0.729,10.754,0.609,0.0,0.609,0.0,1YCR,1.3830665
237,37,sample_42,34,34,34,68,0.82,1.721,0.821,4.287,0.632,0.0,0.632,0.0,1YCR,1.2133565
238,38,sample_43,35,35,35,76,0.854,1.44,0.786,4.957,0.605,0.0,0.605,0.0,1YCR,0.54129124
239,39,sample_44,36,36,36,86,0.327,11.137,0.458,15.211,0.244,0.163,0.407,0.0,1YCR,0.53183407
240,40,sample_45,37,37,37,75,0.625,3.086,0.722,8.099,0.707,0.0,0.707,0.0,1YCR,1.316255
241,41,sample_46,93,38,94,66,0.802,1.602,0.812,6.046,0.742,0.0,0.742,0.0,1YCR,1.3184245
242,42,sample_47,38,39,38,76,0.467,7.011,0.61,10.468,0.711,0.0,0.711,0.0,1YCR,1.3733399
243,43,sample_48,39,40,39,42,0.751,1.246,0.765,4.194,0.714,0.0,0.714,0.0,1YCR,0.37621427
244,44,sample_49,40,41,40,59,0.601,4.479,0.76,8.055,0.797,0.0,0.797,0.0,1YCR,1.1249583
245,45,sample_5,41,42,41,57,0.743,1.718,0.704,6.879,0.632,0.0,0.632,0.0,1YCR,0.9036593
246,46,sample_50,42,43,42,54,0.456,5.166,0.601,9.414,0.407,0.0,0.407,0.0,1YCR,1.1982479
247,47,sample_51,43,44,43,44,0.339,7.087,0.824,5.884,0.841,0.0,0.841,0.0,1YCR,1.2040441
248,48,sample_52,44,45,44,47,0.885,0.91,0.845,3.268,0.851,0.0,0.851,0.0,1YCR,1.3108517
249,49,sample_53,45,46,45,47,0.461,6.077,0.742,7.159,0.702,0.0,0.702,0.0,1YCR,1.809392
250,50,sample_54,92,95,93,49,0.781,1.525,0.852,3.388,0.796,0.0,0.796,0.0,1YCR,1.3118249
251,51,sample_55,46,47,46,49,0.354,5.817,0.516,13.022,0.184,0.0,0.184,0.0,1YCR,2.1933818
252,52,sample_56,47,48,47,53,0.76,1.568,0.701,6.699,0.717,0.0,0.717,0.0,1YCR,1.3275173
253,53,sample_57,91,94,92,68,0.679,3.551,0.821,5.17,0.735,0.0,0.735,0.0,1YCR,1.3358079
254,54,sample_58,48,49,48,72,0.312,9.816,0.404,16.75,0.111,0.167,0.278,0.0,1YCR,1.0849445
255,55,sample_59,49,50,49,56,0.395,5.682,0.753,11.083,0.679,0.0,0.679,0.0,1YCR,1.1037786
256,56,sample_6,50,51,50,66,0.39,9.928,0.717,12.018,0.561,0.0,0.561,0.0,1YCR,3.4102182
257,57,sample_60,51,52,51,65,0.493,5.415,0.549,11.043,0.354,0.123,0.477,0.0,1YCR,0.65039074
258,58,sample_61,52,53,52,51,0.575,2.815,0.576,9.849,0.608,0.0,0.608,0.0,1YCR,1.1749619
259,59,sample_62,53,54,53,52,0.419,11.198,0.653,13.094,0.558,0.0,0.558,0.0,1YCR,1.2420654
260,60,sample_63,54,55,54,52,0.257,11.485,0.582,15.813,0.577,0.0,0.577,0.0,1YCR,1.5652505
261,61,sample_64,55,56,55,40,0.631,2.081,0.812,5.121,0.525,0.0,0.525,0.0,1YCR,1.2760605
262,62,sample_65,56,57,56,43,0.804,1.383,0.754,4.818,0.698,0.0,0.698,0.0,1YCR,1.2408872
263,63,sample_66,57,58,57,60,0.413,10.461,0.637,14.952,0.5,0.0,0.5,0.0,1YCR,1.3939846
264,64,sample_67,58,59,58,48,0.338,4.158,0.553,11.281,0.479,0.0,0.479,0.0,1YCR,1.3002065
265,65,sample_68,59,60,59,77,0.846,1.79,0.729,7.55,0.714,0.0,0.714,0.0,1YCR,1.5666825
266,66,sample_69,60,61,60,49,0.838,1.11,0.75,4.516,0.673,0.0,0.673,0.0,1YCR,0.5428982
267,67,sample_7,61,62,61,57,0.864,1.236,0.661,8.249,0.544,0.0,0.544,0.0,1YCR,1.1148702
268,68,sample_70,62,63,62,49,0.753,1.463,0.717,6.277,0.653,0.0,0.653,0.0,1YCR,1.2704453
269,69,sample_71,63,64,63,52,0.668,2.78,0.56,11.142,0.635,0.0,0.635,0.0,1YCR,1.2998451
270,70,sample_72,93,65,64,69,0.916,0.971,0.843,3.509,0.681,0.0,0.681,0.0,1YCR,0.89299875
271,71,sample_73,92,95,93,48,0.855,1.712,0.821,5.487,0.729,0.0,0.729,0.0,1YCR,3.4224489
272,72,sample_74,64,66,65,47,0.735,2.24,0.802,4.569,0.702,0.0,0.702,0.0,1YCR,1.2752038
273,73,sample_75,65,67,66,65,0.613,3.043,0.567,9.658,0.154,0.154,0.308,0.0,1YCR,1.2240195
274,74,sample_76,66,68,67,62,0.361,10.537,0.71,13.56,0.726,0.0,0.726,0.0,1YCR,1.3507347
275,75,sample_77,67,69,68,83,0.35,8.97,0.423,14.816,0.361,0.108,0.47,0.0,1YCR,1.6160187
276,76,sample_78,68,70,69,54,0.741,1.959,0.723,7.558,0.741,0.0,0.741,0.0,1YCR,0.858214
277,77,sample_79,69,71,70,45,0.528,4.018,0.697,9.41,0.667,0.0,0.667,0.0,1YCR,3.6293821
278,78,sample_8,70,72,71,69,0.438,4.879,0.566,13.701,0.565,0.0,0.565,0.0,1YCR,1.3146421
279,79,sample_80,71,73,72,63,0.319,8.259,0.535,17.651,0.254,0.0,0.254,0.0,1YCR,3.413985
280,80,sample_81,72,74,73,84,0.555,5.339,0.511,13.86,0.31,0.048,0.357,0.0,1YCR,2.9564877
281,81,sample_82,93,92,94,60,0.919,0.857,0.859,2.707,0.75,0.0,0.75,0.0,1YCR,1.2942798
282,82,sample_83,91,94,92,65,0.766,2.303,0.787,7.702,0.892,0.0,0.892,0.0,1YCR,0.80947024
283,83,sample_84,73,75,74,55,0.681,2.754,0.73,6.158,0.709,0.0,0.709,0.0,1YCR,1.439527
284,84,sample_85,74,76,75,68,0.879,1.231,0.811,3.699,0.75,0.0,0.75,0.0,1YCR,1.15033
285,85,sample_86,75,77,76,46,0.373,6.186,0.647,9.867,0.609,0.0,0.609,0.0,1YCR,1.1903983
286,86,sample_87,76,78,77,62,0.633,3.192,0.667,10.02,0.484,0.0,0.484,0.0,1YCR,1.3749015
287,87,sample_88,77,79,78,73,0.612,3.427,0.584,10.229,0.466,0.151,0.616,0.0,1YCR,1.5015148
288,88,sample_89,78,80,79,66,0.701,1.979,0.658,8.142,0.727,0.0,0.727,0.0,1YCR,1.3225367
289,89,sample_9,79,81,80,46,0.464,3.013,0.717,6.086,0.522,0.0,0.522,0.0,1YCR,0.7071536
290,90,sample_90,80,82,81,53,0.485,4.239,0.607,9.749,0.528,0.0,0.528,0.0,1YCR,1.3088902
291,91,sample_91,81,83,82,54,0.466,4.8,0.691,8.396,0.0,0.204,0.204,0.0,1YCR,3.5494053
292,92,sample_92,82,84,83,63,0.426,7.317,0.497,13.493,0.143,0.349,0.492,0.0,1YCR,4.2406163
293,93,sample_93,83,85,84,51,0.536,3.786,0.516,12.822,0.157,0.118,0.275,0.0,1YCR,3.3798423
294,94,sample_94,84,86,85,55,0.322,8.468,0.629,11.305,0.527,0.0,0.527,0.0,1YCR,1.1367359
295,95,sample_95,85,87,86,43,0.553,3.325,0.792,6.652,0.791,0.0,0.791,0.0,1YCR,0.79769987
296,96,sample_96,86,88,87,71,0.795,2.879,0.636,8.951,0.38,0.07,0.451,0.0,1YCR,1.2910017
297,97,sample_97,87,89,88,61,0.838,1.319,0.832,4.116,0.41,0.262,0.672,0.0,1YCR,1.3897079
298,98,sample_98,88,90,89,48,0.722,1.871,0.621,12.335,0.646,0.0,0.646,0.0,1YCR,0.6411167
299,99,sample_99,89,91,90,52,0.813,1.526,0.839,3.32,0.692,0.0,0.692,0.0,1YCR,1.1440942
300,0,sample_32,0,0,0,60,0.326,8.449,0.625,15.725,0.533,0.0,0.533,0.0,7MRX_60,3.6828642
301,1,sample_87,1,1,1,60,0.758,2.078,0.66,7.666,0.367,0.0,0.367,0.0,7MRX_60,0.90994465
302,2,sample_78,2,2,2,60,0.544,3.299,0.745,5.501,0.667,0.0,0.667,0.0,7MRX_60,2.2239466
303,3,sample_13,3,3,3,60,0.47,7.553,0.508,12.427,0.417,0.0,0.417,0.0,7MRX_60,5.2010703
304,4,sample_47,4,4,4,60,0.35,7.819,0.513,13.109,0.167,0.0,0.167,0.0,7MRX_60,3.0361936
305,5,sample_80,5,5,5,60,0.526,4.237,0.64,11.837,0.517,0.0,0.517,0.0,7MRX_60,2.7025065
306,6,sample_19,6,6,6,60,0.463,4.943,0.54,12.255,0.417,0.0,0.417,0.0,7MRX_60,4.4095297
307,7,sample_2,7,7,7,60,0.766,2.246,0.619,9.36,0.133,0.15,0.283,0.0,7MRX_60,1.1333088
308,8,sample_31,8,8,8,60,0.482,6.685,0.558,12.196,0.15,0.233,0.383,0.0,7MRX_60,2.3737633
309,9,sample_51,9,9,9,60,0.479,3.733,0.641,8.632,0.6,0.0,0.6,0.0,7MRX_60,1.3531649
310,10,sample_15,10,10,10,60,0.37,6.431,0.528,15.095,0.233,0.0,0.233,0.0,7MRX_60,3.47635
311,11,sample_24,11,11,11,60,0.736,2.075,0.823,4.53,0.733,0.0,0.733,0.0,7MRX_60,1.7961998
312,12,sample_6,12,12,12,60,0.388,5.278,0.487,14.417,0.417,0.0,0.417,0.0,7MRX_60,3.358216
313,13,sample_81,13,13,13,60,0.469,6.53,0.602,12.707,0.617,0.0,0.617,0.0,7MRX_60,3.20688
314,14,sample_33,14,14,14,60,0.624,3.85,0.59,10.591,0.483,0.0,0.483,0.0,7MRX_60,2.2781699
315,15,sample_63,15,15,15,60,0.679,2.579,0.741,5.543,0.333,0.133,0.467,0.0,7MRX_60,2.194544
316,16,sample_42,16,16,16,60,0.335,5.173,0.736,8.588,0.567,0.0,0.567,0.0,7MRX_60,3.8514984
317,17,sample_30,17,17,17,60,0.352,7.974,0.48,12.63,0.217,0.0,0.217,0.0,7MRX_60,3.1575127
318,18,sample_66,18,18,18,60,0.338,6.968,0.461,13.929,0.283,0.133,0.417,0.0,7MRX_60,2.4003112
319,19,sample_11,19,19,19,60,0.458,5.955,0.637,9.506,0.617,0.0,0.617,0.0,7MRX_60,2.111371
320,20,sample_39,20,20,20,60,0.331,7.479,0.529,14.054,0.3,0.0,0.3,0.0,7MRX_60,4.999726
321,21,sample_53,21,21,21,60,0.267,9.858,0.409,18.376,0.0,0.067,0.067,0.0,7MRX_60,5.786401
322,22,sample_28,22,22,22,60,0.332,9.599,0.625,11.646,0.55,0.0,0.55,0.0,7MRX_60,2.5407965
323,23,sample_71,23,23,23,60,0.821,1.544,0.73,6.486,0.417,0.0,0.417,0.0,7MRX_60,1.0280828
324,24,sample_37,24,24,24,60,0.541,5.179,0.63,11.417,0.5,0.0,0.5,0.0,7MRX_60,2.9353368
325,25,sample_4,25,25,25,60,0.81,1.656,0.69,6.653,0.6,0.0,0.6,0.0,7MRX_60,1.7455285
326,26,sample_62,26,26,26,60,0.769,1.771,0.714,6.129,0.583,0.0,0.583,0.0,7MRX_60,1.4880553
327,27,sample_84,98,98,98,60,0.382,4.948,0.75,9.107,0.717,0.0,0.717,0.0,7MRX_60,2.8964899
328,28,sample_88,27,27,27,60,0.458,6.655,0.614,13.295,0.783,0.0,0.783,0.0,7MRX_60,3.4077785
329,29,sample_82,28,28,28,60,0.31,10.186,0.44,16.487,0.333,0.0,0.333,0.0,7MRX_60,4.3823714
330,30,sample_83,29,29,29,60,0.643,4.24,0.62,11.494,0.4,0.0,0.4,0.0,7MRX_60,2.0436902
331,31,sample_85,30,30,30,60,0.58,4.178,0.622,11.965,0.65,0.0,0.65,0.0,7MRX_60,3.5278556
332,32,sample_16,31,31,31,60,0.418,8.461,0.687,9.211,0.6,0.0,0.6,0.0,7MRX_60,2.8506587
333,33,sample_72,32,32,32,60,0.575,3.534,0.582,11.083,0.55,0.0,0.55,0.0,7MRX_60,2.5308497
334,34,sample_86,33,33,33,60,0.419,6.532,0.58,10.936,0.2,0.15,0.35,0.0,7MRX_60,3.1938088
335,35,sample_41,34,34,34,60,0.493,4.125,0.571,12.128,0.617,0.0,0.617,0.0,7MRX_60,1.560726
336,36,sample_70,35,35,35,60,0.371,7.949,0.566,12.889,0.7,0.0,0.7,0.0,7MRX_60,2.4944503
337,37,sample_46,36,36,36,60,0.334,8.61,0.534,13.003,0.517,0.0,0.517,0.0,7MRX_60,2.2124045
338,38,sample_73,37,37,37,60,0.4,4.978,0.615,8.402,0.283,0.0,0.283,0.0,7MRX_60,3.0634754
339,39,sample_76,38,38,38,60,0.342,7.336,0.554,11.127,0.6,0.0,0.6,0.0,7MRX_60,2.2342465
340,40,sample_38,39,39,39,60,0.247,9.919,0.438,15.109,0.35,0.0,0.35,0.0,7MRX_60,3.2317188
341,41,sample_56,40,40,40,60,0.364,9.261,0.551,13.067,0.433,0.0,0.433,0.0,7MRX_60,1.600478
342,42,sample_44,41,41,41,60,0.309,9.851,0.572,18.091,0.35,0.0,0.35,0.0,7MRX_60,3.416092
343,43,sample_68,42,42,42,60,0.431,4.519,0.525,12.429,0.533,0.0,0.533,0.0,7MRX_60,3.8462212
344,44,sample_55,43,43,43,60,0.343,8.768,0.531,12.432,0.467,0.0,0.467,0.0,7MRX_60,2.339561
345,45,sample_43,44,44,44,60,0.608,4.51,0.626,10.362,0.467,0.0,0.467,0.0,7MRX_60,2.036104
346,46,sample_12,45,45,45,60,0.603,3.678,0.789,6.139,0.667,0.0,0.667,0.0,7MRX_60,1.7241322
347,47,sample_8,46,46,46,60,0.507,8.8,0.619,10.375,0.6,0.0,0.6,0.0,7MRX_60,2.5180843
348,48,sample_5,47,47,47,60,0.633,2.481,0.675,6.871,0.517,0.0,0.517,0.0,7MRX_60,1.8663204
349,49,sample_40,48,48,48,60,0.57,3.302,0.59,10.217,0.5,0.0,0.5,0.0,7MRX_60,2.7437096
350,50,sample_100,49,49,49,60,0.626,3.517,0.544,10.722,0.333,0.0,0.333,0.0,7MRX_60,2.3984172
351,51,sample_59,50,50,50,60,0.311,6.777,0.681,14.055,0.667,0.0,0.667,0.0,7MRX_60,2.673476
352,52,sample_58,51,51,51,60,0.834,1.302,0.735,5.218,0.567,0.0,0.567,0.0,7MRX_60,1.4030282
353,53,sample_29,52,52,52,60,0.661,2.751,0.672,7.902,0.55,0.0,0.55,0.0,7MRX_60,1.5673777
354,54,sample_23,53,53,53,60,0.55,3.455,0.543,10.802,0.667,0.0,0.667,0.0,7MRX_60,2.6203067
355,55,sample_93,54,54,54,60,0.771,1.622,0.808,3.673,0.467,0.0,0.467,0.0,7MRX_60,1.5736367
356,56,sample_90,55,55,55,60,0.432,4.324,0.589,13.393,0.467,0.0,0.467,0.0,7MRX_60,2.0877454
357,57,sample_65,56,56,56,60,0.369,7.83,0.502,14.111,0.417,0.0,0.417,0.0,7MRX_60,2.0004535
358,58,sample_98,57,57,57,60,0.395,5.178,0.611,11.444,0.6,0.0,0.6,0.0,7MRX_60,2.884775
359,59,sample_3,58,58,58,60,0.526,5.41,0.621,9.447,0.467,0.0,0.467,0.0,7MRX_60,1.6837566
360,60,sample_99,59,59,59,60,0.545,4.504,0.6,10.534,0.583,0.0,0.583,0.0,7MRX_60,3.0050004
361,61,sample_89,60,60,60,60,0.477,5.452,0.708,11.029,0.633,0.0,0.633,0.0,7MRX_60,2.1884382
362,62,sample_20,61,61,61,60,0.632,3.06,0.553,11.309,0.35,0.0,0.35,0.0,7MRX_60,2.8107986
363,63,sample_60,62,62,62,60,0.499,5.617,0.528,12.322,0.133,0.0,0.133,0.0,7MRX_60,1.7657652
364,64,sample_64,63,63,63,60,0.666,3.911,0.601,12.666,0.217,0.2,0.417,0.0,7MRX_60,2.1862698
365,65,sample_21,64,64,64,60,0.495,5.356,0.676,9.125,0.6,0.0,0.6,0.0,7MRX_60,2.1678846
366,66,sample_26,65,65,65,60,0.51,5.349,0.726,7.204,0.7,0.0,0.7,0.0,7MRX_60,2.4701838
367,67,sample_10,66,66,66,60,0.498,4.388,0.479,12.9,0.317,0.0,0.317,0.0,7MRX_60,2.3629048
368,68,sample_54,67,67,67,60,0.428,5.53,0.544,11.982,0.4,0.0,0.4,0.0,7MRX_60,1.6585542
369,69,sample_57,68,68,68,60,0.289,9.581,0.708,12.439,0.433,0.0,0.433,0.0,7MRX_60,3.10011
370,70,sample_17,69,69,69,60,0.476,5.291,0.546,13.107,0.433,0.0,0.433,0.0,7MRX_60,2.6693594
371,71,sample_36,70,70,70,60,0.522,5.511,0.725,8.529,0.617,0.0,0.617,0.0,7MRX_60,2.148447
372,72,sample_95,71,71,71,60,0.602,3.885,0.491,12.444,0.0,0.067,0.067,0.0,7MRX_60,5.2221007
373,73,sample_49,98,98,98,60,0.589,3.031,0.849,4.771,0.767,0.0,0.767,0.0,7MRX_60,2.4683385
374,74,sample_25,72,72,72,60,0.445,7.276,0.591,10.544,0.467,0.0,0.467,0.0,7MRX_60,3.0121412
375,75,sample_22,73,73,73,60,0.508,3.997,0.615,8.572,0.433,0.0,0.433,0.0,7MRX_60,3.9673345
376,76,sample_9,74,74,74,60,0.518,9.418,0.562,12.725,0.583,0.0,0.583,0.0,7MRX_60,4.060224
377,77,sample_77,75,75,75,60,0.554,2.902,0.685,7.992,0.283,0.217,0.5,0.0,7MRX_60,3.1465263
378,78,sample_7,76,76,76,60,0.476,8.358,0.728,9.548,0.667,0.0,0.667,0.0,7MRX_60,3.4288363
379,79,sample_35,77,77,77,60,0.751,1.681,0.703,6.35,0.15,0.183,0.333,0.0,7MRX_60,1.6617851
380,80,sample_94,78,78,78,60,0.538,8.861,0.53,10.515,0.55,0.0,0.55,0.0,7MRX_60,2.854109
381,81,sample_34,79,79,79,60,0.418,4.54,0.558,11.914,0.3,0.0,0.3,0.0,7MRX_60,2.8038273
382,82,sample_67,80,80,80,60,0.494,4.393,0.45,14.641,0.15,0.067,0.217,0.0,7MRX_60,2.6400084
383,83,sample_61,81,81,81,60,0.532,4.331,0.758,5.883,0.533,0.0,0.533,0.0,7MRX_60,2.5102
384,84,sample_14,82,82,82,60,0.374,10.369,0.563,13.631,0.5,0.0,0.5,0.0,7MRX_60,6.019475
385,85,sample_27,83,83,83,60,0.424,6.632,0.444,14.341,0.333,0.067,0.4,0.0,7MRX_60,3.8216028
386,86,sample_52,84,84,84,60,0.364,7.127,0.509,11.577,0.4,0.067,0.467,0.0,7MRX_60,3.4773998
387,87,sample_45,85,85,85,60,0.391,5.529,0.541,11.979,0.5,0.0,0.5,0.0,7MRX_60,3.0265877
388,88,sample_91,86,86,86,60,0.764,1.823,0.792,3.811,0.583,0.0,0.583,0.0,7MRX_60,2.2628295
389,89,sample_75,87,87,87,60,0.456,3.779,0.568,10.107,0.583,0.0,0.583,0.0,7MRX_60,2.725528
390,90,sample_1,88,88,88,60,0.861,1.327,0.764,4.781,0.5,0.0,0.5,0.0,7MRX_60,0.9381241
391,91,sample_92,89,89,89,60,0.784,1.93,0.659,9.986,0.633,0.0,0.633,0.0,7MRX_60,1.5360638
392,92,sample_48,90,90,90,60,0.532,3.258,0.788,5.829,0.533,0.0,0.533,0.0,7MRX_60,1.9002681
393,93,sample_96,91,91,91,60,0.804,1.666,0.699,6.893,0.433,0.0,0.433,0.0,7MRX_60,0.5253117
394,94,sample_50,92,92,92,60,0.603,4.881,0.775,6.021,0.65,0.0,0.65,0.0,7MRX_60,2.8287892
395,95,sample_74,93,93,93,60,0.838,1.723,0.773,4.833,0.283,0.15,0.433,0.0,7MRX_60,1.1767167
396,96,sample_69,94,94,94,60,0.483,4.965,0.626,8.557,0.533,0.0,0.533,0.0,7MRX_60,2.6225827
397,97,sample_97,95,95,95,60,0.342,7.915,0.54,17.429,0.233,0.283,0.517,0.0,7MRX_60,3.7603483
398,98,sample_18,96,96,96,60,0.691,3.427,0.764,5.867,0.567,0.0,0.567,0.0,7MRX_60,3.1412685
399,99,sample_79,97,97,97,60,0.325,7.705,0.585,9.627,0.35,0.0,0.35,0.0,7MRX_60,3.634266
400,0,sample_1,0,0,0,85,0.679,3.497,0.631,10.795,0.588,0.0,0.588,0.0,7MRX_85,1.7660341
401,1,sample_10,1,1,1,85,0.322,11.767,0.405,17.546,0.282,0.0,0.282,0.0,7MRX_85,4.2349296
402,2,sample_100,2,2,2,85,0.743,2.86,0.561,11.204,0.212,0.212,0.424,0.0,7MRX_85,3.9116726
403,3,sample_11,3,3,3,85,0.408,6.715,0.583,13.713,0.412,0.059,0.471,0.0,7MRX_85,3.172503
404,4,sample_12,4,4,4,85,0.474,4.925,0.49,15.817,0.376,0.0,0.376,0.0,7MRX_85,2.678151
405,5,sample_13,5,5,5,85,0.388,8.621,0.384,16.774,0.106,0.094,0.2,0.0,7MRX_85,5.9956684
406,6,sample_14,6,6,6,85,0.712,2.897,0.637,10.984,0.635,0.0,0.635,0.0,7MRX_85,2.6156714
407,7,sample_15,7,7,7,85,0.696,2.664,0.613,10.536,0.282,0.2,0.482,0.0,7MRX_85,2.1008606
408,8,sample_16,8,8,8,85,0.735,2.473,0.644,8.254,0.376,0.0,0.376,0.0,7MRX_85,3.1459613
409,9,sample_17,9,9,9,85,0.873,1.94,0.839,4.46,0.341,0.118,0.459,0.0,7MRX_85,1.0406224
410,10,sample_18,10,10,10,85,0.584,4.044,0.542,12.631,0.624,0.0,0.624,0.0,7MRX_85,4.0473495
411,11,sample_19,11,11,11,85,0.366,12.196,0.582,17.422,0.635,0.0,0.635,0.0,7MRX_85,3.7736096
412,12,sample_2,12,12,12,85,0.333,8.771,0.491,16.839,0.212,0.0,0.212,0.0,7MRX_85,3.4854198
413,13,sample_20,13,13,13,85,0.404,7.574,0.453,15.548,0.329,0.0,0.329,0.0,7MRX_85,3.290153
414,14,sample_21,14,14,14,85,0.648,3.517,0.55,11.498,0.624,0.047,0.671,0.0,7MRX_85,3.4417217
415,15,sample_22,15,15,15,85,0.532,6.004,0.564,11.678,0.471,0.0,0.471,0.0,7MRX_85,2.5356228
416,16,sample_23,16,16,16,85,0.296,8.956,0.453,14.097,0.176,0.2,0.376,0.0,7MRX_85,2.6088626
417,17,sample_24,17,17,17,85,0.304,11.611,0.536,19.985,0.471,0.0,0.471,0.0,7MRX_85,2.5532253
418,18,sample_25,18,18,18,85,0.385,8.401,0.513,13.402,0.376,0.0,0.376,0.0,7MRX_85,2.2093866
419,19,sample_26,19,19,19,85,0.384,8.673,0.452,15.278,0.365,0.0,0.365,0.0,7MRX_85,4.671758
420,20,sample_27,20,20,20,85,0.7,2.921,0.545,11.183,0.106,0.176,0.282,0.0,7MRX_85,1.9233633
421,21,sample_28,21,21,21,85,0.702,3.018,0.668,8.13,0.318,0.106,0.424,0.0,7MRX_85,2.473828
422,22,sample_29,22,22,22,85,0.725,4.083,0.802,5.31,0.6,0.0,0.6,0.0,7MRX_85,2.5807548
423,23,sample_3,23,23,23,85,0.606,3.596,0.53,12.534,0.365,0.094,0.459,0.0,7MRX_85,1.9103255
424,24,sample_30,24,24,24,85,0.693,3.499,0.594,10.583,0.576,0.0,0.576,0.0,7MRX_85,1.7009596
425,25,sample_31,25,25,25,85,0.389,7.681,0.771,13.34,0.694,0.0,0.694,0.0,7MRX_85,6.345536
426,26,sample_32,26,26,26,85,0.485,6.113,0.539,12.171,0.447,0.165,0.612,0.0,7MRX_85,2.7852123
427,27,sample_33,27,27,27,85,0.846,2.5,0.804,6.313,0.518,0.0,0.518,0.0,7MRX_85,0.976437
428,28,sample_34,28,28,28,85,0.747,2.383,0.618,12.046,0.694,0.0,0.694,0.0,7MRX_85,2.4599903
429,29,sample_35,29,29,29,85,0.486,5.198,0.479,15.428,0.2,0.118,0.318,0.0,7MRX_85,3.270112
430,30,sample_36,30,30,30,85,0.791,2.167,0.692,6.802,0.565,0.0,0.565,0.0,7MRX_85,1.763578
431,31,sample_37,31,31,31,85,0.774,3.043,0.692,10.902,0.647,0.0,0.647,0.0,7MRX_85,0.94487154
432,32,sample_38,32,32,32,85,0.434,5.97,0.531,14.744,0.553,0.0,0.553,0.0,7MRX_85,2.219969
433,33,sample_39,33,33,33,85,0.338,10.934,0.406,15.621,0.118,0.165,0.282,0.0,7MRX_85,4.403753
434,34,sample_4,34,34,34,85,0.778,2.474,0.65,8.43,0.635,0.0,0.635,0.0,7MRX_85,3.2642384
435,35,sample_40,35,35,35,85,0.505,7.923,0.518,12.651,0.259,0.165,0.424,0.0,7MRX_85,3.735762
436,36,sample_41,36,36,36,85,0.417,9.619,0.655,13.262,0.506,0.0,0.506,0.0,7MRX_85,2.8785107
437,37,sample_42,37,37,37,85,0.432,10.984,0.631,15.045,0.553,0.0,0.553,0.0,7MRX_85,2.6404436
438,38,sample_43,38,38,38,85,0.547,4.682,0.522,13.544,0.435,0.0,0.435,0.0,7MRX_85,2.376606
439,39,sample_44,39,39,39,85,0.198,13.292,0.378,16.113,0.341,0.0,0.341,0.0,7MRX_85,5.98475
440,40,sample_45,40,40,40,85,0.46,7.799,0.62,9.701,0.612,0.0,0.612,0.0,7MRX_85,3.4726422
441,41,sample_46,41,41,41,85,0.383,9.95,0.669,13.777,0.706,0.0,0.706,0.0,7MRX_85,3.3758352
442,42,sample_47,42,42,42,85,0.517,4.307,0.588,11.361,0.388,0.0,0.388,0.0,7MRX_85,2.221609
443,43,sample_48,43,43,43,85,0.401,8.128,0.469,13.948,0.447,0.0,0.447,0.0,7MRX_85,5.2590055
444,44,sample_49,44,44,44,85,0.495,4.801,0.713,13.358,0.659,0.0,0.659,0.0,7MRX_85,2.0899558
445,45,sample_5,45,45,45,85,0.545,7.842,0.557,12.093,0.259,0.188,0.447,0.0,7MRX_85,5.9945097
446,46,sample_50,46,46,46,85,0.51,8.578,0.538,12.241,0.471,0.0,0.471,0.0,7MRX_85,3.9037445
447,47,sample_51,47,47,47,85,0.616,4.186,0.495,13.209,0.388,0.0,0.388,0.0,7MRX_85,3.3882842
448,48,sample_52,48,48,48,85,0.605,6.869,0.508,13.094,0.118,0.118,0.235,0.0,7MRX_85,5.467383
449,49,sample_53,49,49,49,85,0.429,7.612,0.516,11.728,0.271,0.224,0.494,0.0,7MRX_85,5.352415
450,50,sample_54,50,50,50,85,0.438,6.378,0.696,8.638,0.647,0.0,0.647,0.0,7MRX_85,1.9102172
451,51,sample_55,51,51,51,85,0.532,6.286,0.566,14.446,0.706,0.0,0.706,0.0,7MRX_85,4.376651
452,52,sample_56,52,52,52,85,0.33,8.524,0.384,16.147,0.212,0.118,0.329,0.0,7MRX_85,4.501376
453,53,sample_57,53,53,53,85,0.538,7.761,0.421,15.162,0.118,0.212,0.329,0.0,7MRX_85,2.1928792
454,54,sample_58,54,54,54,85,0.513,6.022,0.517,15.52,0.412,0.0,0.412,0.0,7MRX_85,3.3532035
455,55,sample_59,55,55,55,85,0.808,2.898,0.664,9.783,0.482,0.0,0.482,0.0,7MRX_85,2.7593708
456,56,sample_6,56,56,56,85,0.729,2.818,0.6,9.8,0.118,0.235,0.353,0.0,7MRX_85,4.427988
457,57,sample_60,57,57,57,85,0.525,6.533,0.506,15.481,0.318,0.0,0.318,0.0,7MRX_85,1.7877083
458,58,sample_61,58,58,58,85,0.419,9.299,0.67,13.077,0.682,0.0,0.682,0.0,7MRX_85,2.55103
459,59,sample_62,59,59,59,85,0.54,4.954,0.502,15.753,0.447,0.071,0.518,0.0,7MRX_85,3.0413823
460,60,sample_63,60,60,60,85,0.507,5.698,0.471,16.025,0.2,0.165,0.365,0.0,7MRX_85,5.4362516
461,61,sample_64,61,61,61,85,0.734,2.833,0.589,11.765,0.635,0.0,0.635,0.0,7MRX_85,1.1835952
462,62,sample_65,62,62,62,85,0.186,16.683,0.482,22.368,0.118,0.0,0.118,0.0,7MRX_85,3.9129477
463,63,sample_66,63,63,63,85,0.258,11.953,0.418,16.914,0.224,0.0,0.224,0.0,7MRX_85,5.383808
464,64,sample_67,64,64,64,85,0.334,8.633,0.423,16.444,0.212,0.153,0.365,0.0,7MRX_85,2.8493812
465,65,sample_68,65,65,65,85,0.619,3.753,0.695,10.121,0.659,0.0,0.659,0.0,7MRX_85,2.8089004
466,66,sample_69,66,66,66,85,0.79,2.244,0.672,8.385,0.4,0.106,0.506,0.0,7MRX_85,1.8762197
467,67,sample_7,67,67,67,85,0.3,11.199,0.504,15.873,0.506,0.0,0.506,0.0,7MRX_85,3.7330036
468,68,sample_70,68,68,68,85,0.718,3.359,0.64,9.788,0.424,0.0,0.424,0.0,7MRX_85,1.8568951
469,69,sample_71,69,69,69,85,0.558,9.214,0.454,16.934,0.529,0.0,0.529,0.0,7MRX_85,2.3569481
470,70,sample_72,70,70,70,85,0.382,8.711,0.503,15.5,0.271,0.141,0.412,0.0,7MRX_85,3.5342984
471,71,sample_73,71,71,71,85,0.297,9.735,0.445,14.685,0.188,0.176,0.365,0.0,7MRX_85,3.412097
472,72,sample_74,72,72,72,85,0.293,10.589,0.446,16.704,0.459,0.0,0.459,0.0,7MRX_85,3.5387595
473,73,sample_75,73,73,73,85,0.408,10.098,0.466,16.288,0.471,0.0,0.471,0.0,7MRX_85,3.959147
474,74,sample_76,74,74,74,85,0.446,6.032,0.504,12.665,0.271,0.235,0.506,0.0,7MRX_85,2.46014
475,75,sample_77,75,75,75,85,0.2,10.576,0.358,16.9,0.071,0.0,0.071,0.0,7MRX_85,5.0366826
476,76,sample_78,76,76,76,85,0.477,9.804,0.658,9.077,0.624,0.0,0.624,0.0,7MRX_85,2.850812
477,77,sample_79,77,77,77,85,0.412,9.019,0.484,13.856,0.188,0.235,0.424,0.0,7MRX_85,4.9954014
478,78,sample_8,78,78,78,85,0.576,4.464,0.48,13.765,0.341,0.0,0.341,0.0,7MRX_85,2.400986
479,79,sample_80,79,79,79,85,0.486,4.852,0.448,16.508,0.471,0.0,0.471,0.0,7MRX_85,4.6752987
480,80,sample_81,80,80,80,85,0.577,6.316,0.608,11.68,0.741,0.0,0.741,0.0,7MRX_85,3.6520145
481,81,sample_82,81,81,81,85,0.237,10.387,0.402,15.731,0.224,0.059,0.282,0.0,7MRX_85,4.939382
482,82,sample_83,82,82,82,85,0.409,5.891,0.495,15.301,0.271,0.059,0.329,0.0,7MRX_85,5.065536
483,83,sample_84,83,83,83,85,0.395,6.858,0.658,11.263,0.753,0.0,0.753,0.0,7MRX_85,3.4307296
484,84,sample_85,84,84,84,85,0.318,11.982,0.397,16.944,0.235,0.0,0.235,0.0,7MRX_85,3.5096064
485,85,sample_86,85,85,85,85,0.502,7.094,0.508,13.497,0.224,0.153,0.376,0.0,7MRX_85,2.6074953
486,86,sample_87,86,86,86,85,0.482,5.368,0.513,12.999,0.482,0.0,0.482,0.0,7MRX_85,2.3969104
487,87,sample_88,87,87,87,85,0.888,1.453,0.778,6.034,0.647,0.0,0.647,0.0,7MRX_85,2.0257618
488,88,sample_89,88,88,88,85,0.219,13.859,0.447,19.918,0.2,0.0,0.2,0.0,7MRX_85,3.3941917
489,89,sample_9,89,89,89,85,0.733,3.036,0.57,11.313,0.388,0.0,0.388,0.0,7MRX_85,2.5791173
490,90,sample_90,90,90,90,85,0.528,4.404,0.736,7.768,0.753,0.0,0.753,0.0,7MRX_85,1.9792248
491,91,sample_91,91,91,91,85,0.467,7.189,0.521,15.861,0.612,0.0,0.612,0.0,7MRX_85,6.2773695
492,92,sample_92,92,92,92,85,0.476,6.089,0.611,11.469,0.624,0.0,0.624,0.0,7MRX_85,2.7598455
493,93,sample_93,93,93,93,85,0.35,9.006,0.449,15.57,0.153,0.212,0.365,0.0,7MRX_85,7.366253
494,94,sample_94,94,94,94,85,0.784,2.66,0.568,11.035,0.553,0.0,0.553,0.0,7MRX_85,2.293743
495,95,sample_95,95,95,95,85,0.556,6.127,0.527,13.008,0.624,0.0,0.624,0.0,7MRX_85,2.8338823
496,96,sample_96,96,96,96,85,0.26,11.648,0.462,13.987,0.447,0.0,0.447,0.0,7MRX_85,4.778103
497,97,sample_97,97,97,97,85,0.393,5.694,0.506,15.211,0.341,0.2,0.541,0.0,7MRX_85,2.247345
498,98,sample_98,98,98,98,85,0.378,6.812,0.542,17.733,0.459,0.0,0.459,0.0,7MRX_85,1.1681201
499,99,sample_99,99,99,99,85,0.538,4.993,0.491,13.904,0.247,0.047,0.294,0.0,7MRX_85,3.6212907
500,0,sample_56,0,0,0,40,0.293,8.064,0.614,10.355,0.525,0.0,0.525,0.0,4ZYP,3.819409
501,1,sample_31,1,1,1,37,0.258,6.015,0.521,10.385,0.0,0.0,0.0,0.0,4ZYP,2.364883
502,2,sample_50,2,2,2,43,0.308,5.535,0.602,9.869,0.465,0.0,0.465,0.0,4ZYP,5.298155
503,3,sample_27,3,3,3,46,0.302,8.303,0.534,12.566,0.587,0.087,0.674,0.0,4ZYP,5.2624984
504,4,sample_92,4,4,4,41,0.353,4.593,0.605,10.472,0.463,0.0,0.463,0.0,4ZYP,2.873024
505,5,sample_57,5,5,5,44,0.471,3.477,0.615,10.299,0.705,0.0,0.705,0.0,4ZYP,4.813042
506,6,sample_53,6,6,6,46,0.536,3.06,0.644,9.828,0.565,0.0,0.565,0.0,4ZYP,2.9004962
507,7,sample_62,7,7,7,44,0.553,3.541,0.613,9.582,0.591,0.0,0.591,0.0,4ZYP,4.6875787
508,8,sample_93,8,8,8,42,0.307,13.371,0.737,9.403,0.524,0.0,0.524,0.0,4ZYP,7.560796
509,9,sample_64,9,9,9,38,0.265,5.409,0.633,10.596,0.658,0.0,0.658,0.0,4ZYP,4.9073787
510,10,sample_86,10,10,10,43,0.427,4.241,0.703,6.965,0.419,0.093,0.512,0.0,4ZYP,1.6003996
511,11,sample_63,11,11,11,38,0.594,1.993,0.638,8.486,0.421,0.105,0.526,0.0,4ZYP,1.6720484
512,12,sample_85,12,12,12,48,0.539,3.799,0.548,10.793,0.354,0.0,0.354,0.0,4ZYP,2.4748998
513,13,sample_58,13,13,13,38,0.351,12.033,0.592,14.387,0.553,0.0,0.553,0.0,4ZYP,5.761886
514,14,sample_7,14,14,14,46,0.541,2.567,0.765,5.469,0.37,0.109,0.478,0.0,4ZYP,1.8233769
515,15,sample_75,15,15,15,43,0.318,6.718,0.578,10.747,0.163,0.093,0.256,0.0,4ZYP,1.9826021
516,16,sample_61,16,16,16,44,0.494,3.639,0.568,12.413,0.227,0.0,0.227,0.0,4ZYP,1.2941955
517,17,sample_10,17,17,17,43,0.356,6.938,0.604,11.166,0.488,0.0,0.488,0.0,4ZYP,5.9349904
518,18,sample_94,18,18,18,45,0.236,10.468,0.56,16.683,0.0,0.0,0.0,0.0,4ZYP,2.31195
519,19,sample_26,19,19,19,47,0.39,5.713,0.572,9.95,0.362,0.085,0.447,0.0,4ZYP,1.8599523
520,20,sample_87,20,20,20,40,0.313,4.475,0.464,13.286,0.0,0.1,0.1,0.0,4ZYP,2.1723833
521,21,sample_66,21,21,21,44,0.409,3.558,0.575,13.073,0.477,0.0,0.477,0.0,4ZYP,3.4720123
522,22,sample_68,22,22,22,50,0.34,6.65,0.55,12.757,0.42,0.0,0.42,0.0,4ZYP,4.5431557
523,23,sample_18,23,23,23,45,0.701,2.356,0.649,8.333,0.2,0.0,0.2,0.0,4ZYP,0.6116064
524,24,sample_55,24,24,24,44,0.443,4.488,0.566,9.856,0.5,0.0,0.5,0.0,4ZYP,2.1695976
525,25,sample_11,25,25,25,39,0.332,7.453,0.691,7.909,0.0,0.282,0.282,0.0,4ZYP,1.9457939
526,26,sample_33,26,26,26,42,0.341,5.997,0.616,10.383,0.667,0.0,0.667,0.0,4ZYP,5.0968723
527,27,sample_42,27,27,27,40,0.467,3.061,0.532,12.676,0.0,0.0,0.0,0.0,4ZYP,1.7537603
528,28,sample_19,28,28,28,42,0.539,3.152,0.639,9.412,0.595,0.0,0.595,0.0,4ZYP,3.7510662
529,29,sample_73,29,29,29,42,0.344,8.918,0.565,12.215,0.452,0.0,0.452,0.0,4ZYP,2.3248477
530,30,sample_77,30,30,30,49,0.408,10.446,0.584,11.774,0.429,0.082,0.51,0.0,4ZYP,1.8262902
531,31,sample_9,31,31,31,40,0.385,4.212,0.608,11.655,0.3,0.0,0.3,0.0,4ZYP,3.4428782
532,32,sample_74,32,32,32,40,0.315,9.164,0.526,13.202,0.225,0.1,0.325,0.0,4ZYP,1.6372963
533,33,sample_81,33,33,33,49,0.243,8.82,0.513,12.741,0.327,0.0,0.327,0.0,4ZYP,2.7095487
534,34,sample_80,34,34,34,44,0.693,1.874,0.724,6.882,0.5,0.0,0.5,0.0,4ZYP,2.514769
535,35,sample_59,35,35,35,48,0.308,7.408,0.504,12.996,0.146,0.083,0.229,0.0,4ZYP,2.345398
536,36,sample_78,36,36,36,45,0.477,5.004,0.502,11.693,0.4,0.0,0.4,0.0,4ZYP,2.4410448
537,37,sample_48,37,37,37,41,0.274,6.965,0.634,15.244,0.268,0.0,0.268,0.0,4ZYP,7.364504
538,38,sample_83,38,38,38,42,0.351,7.295,0.614,11.099,0.595,0.0,0.595,0.0,4ZYP,5.161596
539,39,sample_30,39,39,39,40,0.321,5.985,0.575,14.408,0.325,0.0,0.325,0.0,4ZYP,2.282824
540,40,sample_36,40,40,40,43,0.254,6.314,0.542,16.499,0.256,0.0,0.256,0.0,4ZYP,2.9174907
541,41,sample_14,41,41,41,41,0.402,5.915,0.767,10.401,0.732,0.0,0.732,0.0,4ZYP,7.305888
542,42,sample_96,42,42,42,40,0.296,6.766,0.797,7.658,0.425,0.0,0.425,0.0,4ZYP,6.960079
543,43,sample_69,43,43,43,38,0.331,4.364,0.503,14.217,0.395,0.0,0.395,0.0,4ZYP,2.5742736
544,44,sample_8,44,44,44,40,0.386,4.492,0.464,14.591,0.45,0.0,0.45,0.0,4ZYP,3.136789
545,45,sample_88,45,45,45,40,0.429,4.472,0.694,8.625,0.375,0.1,0.475,0.0,4ZYP,0.94131446
546,46,sample_24,46,46,46,38,0.263,5.25,0.497,13.955,0.184,0.0,0.184,0.0,4ZYP,2.3043003
547,47,sample_54,47,47,47,37,0.63,3.726,0.668,9.827,0.0,0.27,0.27,0.0,4ZYP,0.8197338
548,48,sample_20,48,48,48,43,0.528,2.315,0.539,11.278,0.442,0.0,0.442,0.0,4ZYP,2.0213027
549,49,sample_23,49,49,49,46,0.625,2.107,0.757,5.201,0.391,0.0,0.391,0.0,4ZYP,0.94030744
550,50,sample_60,50,50,50,48,0.579,3.454,0.641,13.165,0.229,0.125,0.354,0.0,4ZYP,0.8886884
551,51,sample_97,51,51,51,48,0.498,4.289,0.677,8.575,0.458,0.0,0.458,0.0,4ZYP,2.091725
552,52,sample_4,52,52,52,44,0.387,6.957,0.619,11.078,0.5,0.0,0.5,0.0,4ZYP,3.4362307
553,53,sample_99,53,53,53,46,0.549,2.425,0.61,9.471,0.0,0.109,0.109,0.0,4ZYP,1.6978222
554,54,sample_35,54,54,54,44,0.431,3.726,0.44,13.2,0.0,0.091,0.091,0.0,4ZYP,1.9524666
555,55,sample_29,55,55,55,40,0.381,5.762,0.593,10.127,0.475,0.0,0.475,0.0,4ZYP,2.4696589
556,56,sample_51,56,56,56,46,0.497,4.741,0.69,9.633,0.543,0.087,0.63,0.0,4ZYP,1.697619
557,57,sample_17,57,57,57,50,0.424,4.496,0.642,8.298,0.46,0.08,0.54,0.0,4ZYP,1.844322
558,58,sample_3,58,58,58,48,0.229,6.72,0.519,12.467,0.0,0.208,0.208,0.0,4ZYP,2.959634
559,59,sample_5,59,59,59,42,0.598,2.895,0.885,2.716,0.571,0.095,0.667,0.0,4ZYP,1.7460607
560,60,sample_38,60,60,60,49,0.683,2.407,0.611,8.372,0.469,0.0,0.469,0.0,4ZYP,2.967505
561,61,sample_82,61,61,61,44,0.735,1.929,0.639,8.31,0.0,0.159,0.159,0.0,4ZYP,0.9894069
562,62,sample_25,62,62,62,40,0.365,6.034,0.524,12.28,0.25,0.0,0.25,0.0,4ZYP,2.4609053
563,63,sample_41,63,63,63,50,0.375,4.481,0.576,10.08,0.42,0.1,0.52,0.0,4ZYP,1.5853591
564,64,sample_72,64,64,64,45,0.337,4.209,0.614,10.987,0.444,0.0,0.444,0.0,4ZYP,1.8417251
565,65,sample_76,65,65,65,39,0.591,3.355,0.572,9.469,0.0,0.359,0.359,0.0,4ZYP,1.4840246
566,66,sample_21,66,66,66,46,0.47,8.129,0.616,10.778,0.283,0.217,0.5,0.0,4ZYP,1.7329525
567,67,sample_32,67,67,67,43,0.339,7.526,0.477,14.847,0.0,0.186,0.186,0.0,4ZYP,2.283278
568,68,sample_34,68,68,68,44,0.326,8.385,0.58,11.277,0.0,0.25,0.25,0.0,4ZYP,1.7893382
569,69,sample_12,69,69,69,41,0.34,3.827,0.573,14.842,0.39,0.0,0.39,0.0,4ZYP,4.7178097
570,70,sample_2,70,70,70,45,0.612,3.304,0.621,8.401,0.378,0.0,0.378,0.0,4ZYP,3.2693594
571,71,sample_70,71,71,71,40,0.28,5.69,0.512,11.361,0.0,0.25,0.25,0.0,4ZYP,1.846342
572,72,sample_40,72,72,72,45,0.642,2.217,0.659,8.885,0.556,0.0,0.556,0.0,4ZYP,3.0230236
573,73,sample_43,73,73,73,35,0.307,5.51,0.588,11.298,0.171,0.0,0.171,0.0,4ZYP,2.1434784
574,74,sample_52,74,74,74,46,0.398,4.824,0.655,13.396,0.543,0.0,0.543,0.0,4ZYP,2.6093793
575,75,sample_16,75,75,75,44,0.409,8.122,0.6,10.793,0.364,0.114,0.477,0.0,4ZYP,2.0431023
576,76,sample_90,76,76,76,43,0.261,8.238,0.51,14.599,0.163,0.0,0.163,0.0,4ZYP,6.0321236
577,77,sample_79,77,77,77,39,0.265,5.158,0.517,13.918,0.41,0.0,0.41,0.0,4ZYP,4.8423033
578,78,sample_98,78,78,78,41,0.605,2.983,0.637,9.384,0.537,0.0,0.537,0.0,4ZYP,4.0348096
579,79,sample_13,79,79,79,42,0.447,3.487,0.606,8.964,0.429,0.0,0.429,0.0,4ZYP,2.1528451
580,80,sample_15,80,80,80,47,0.318,6.392,0.557,14.191,0.532,0.0,0.532,0.0,4ZYP,1.8925537
581,81,sample_67,81,81,81,47,0.35,5.538,0.463,16.289,0.128,0.0,0.128,0.0,4ZYP,1.8896996
582,82,sample_6,82,82,82,36,0.321,6.473,0.528,15.032,0.0,0.0,0.0,0.0,4ZYP,1.8748754
583,83,sample_37,83,83,83,39,0.412,4.048,0.519,11.644,0.128,0.0,0.128,0.0,4ZYP,2.0046735
584,84,sample_71,84,84,84,38,0.423,4.084,0.486,11.875,0.0,0.105,0.105,0.0,4ZYP,1.8258917
585,85,sample_100,85,85,85,48,0.406,3.617,0.509,11.764,0.0,0.271,0.271,0.0,4ZYP,1.5163893
586,86,sample_45,86,86,86,46,0.4,8.292,0.728,7.371,0.478,0.0,0.478,0.0,4ZYP,2.308532
587,87,sample_47,87,87,87,44,0.377,3.977,0.653,9.298,0.5,0.091,0.591,0.0,4ZYP,1.9196756
588,88,sample_1,88,88,88,37,0.348,5.696,0.673,7.707,0.486,0.0,0.486,0.0,4ZYP,2.1944187
589,89,sample_44,89,89,89,48,0.363,6.521,0.685,10.655,0.292,0.208,0.5,0.0,4ZYP,2.3807127
590,90,sample_46,90,90,90,47,0.362,3.841,0.503,14.194,0.191,0.0,0.191,0.0,4ZYP,1.8888096
591,91,sample_49,91,91,91,41,0.665,1.712,0.77,5.08,0.463,0.0,0.463,0.0,4ZYP,0.8408105
592,92,sample_84,92,92,92,37,0.346,4.131,0.575,9.957,0.486,0.0,0.486,0.0,4ZYP,1.9998614
593,93,sample_39,93,93,93,50,0.471,5.809,0.559,10.625,0.0,0.28,0.28,0.0,4ZYP,1.9353031
594,94,sample_22,94,94,94,46,0.697,1.968,0.782,3.844,0.457,0.0,0.457,0.0,4ZYP,1.850891
595,95,sample_65,95,95,95,41,0.396,4.928,0.59,10.117,0.0,0.366,0.366,0.0,4ZYP,0.7364684
596,96,sample_89,96,96,96,46,0.474,3.898,0.753,7.184,0.565,0.109,0.674,0.0,4ZYP,1.8139306
597,97,sample_28,97,97,97,40,0.415,3.613,0.606,10.239,0.4,0.0,0.4,0.0,4ZYP,1.9975883
598,98,sample_95,98,98,98,48,0.358,3.759,0.588,10.672,0.479,0.0,0.479,0.0,4ZYP,2.1952276
599,99,sample_91,99,99,99,44,0.508,2.81,0.695,6.606,0.205,0.114,0.318,0.0,4ZYP,2.4529576
600,0,sample_1,0,0,0,56,0.618,2.614,0.712,7.727,0.696,0.0,0.696,0.0,5TRV_short,2.4503262
601,1,sample_10,1,1,1,56,0.478,7.03,0.765,8.825,0.661,0.0,0.661,0.0,5TRV_short,3.608326
602,2,sample_100,2,2,2,56,0.395,5.125,0.667,11.45,0.5,0.196,0.696,0.0,5TRV_short,2.1228526
603,3,sample_11,87,90,87,56,0.539,6.104,0.798,8.09,0.821,0.0,0.821,0.0,5TRV_short,5.2602057
604,4,sample_12,3,3,3,56,0.432,7.737,0.659,9.949,0.643,0.0,0.643,0.0,5TRV_short,3.4595122
605,5,sample_13,4,4,4,56,0.653,2.605,0.764,5.873,0.554,0.0,0.554,0.0,5TRV_short,2.5848722
606,6,sample_14,5,5,5,56,0.454,7.464,0.626,10.457,0.661,0.0,0.661,0.0,5TRV_short,3.2557366
607,7,sample_15,6,6,6,56,0.397,6.321,0.606,13.382,0.196,0.071,0.268,0.0,5TRV_short,1.2057394
608,8,sample_16,7,7,7,56,0.423,7.036,0.758,11.257,0.714,0.0,0.714,0.0,5TRV_short,5.4980164
609,9,sample_17,8,8,8,56,0.562,3.085,0.675,8.832,0.554,0.0,0.554,0.0,5TRV_short,2.87409
610,10,sample_18,9,9,9,56,0.319,11.758,0.616,15.149,0.196,0.0,0.196,0.0,5TRV_short,3.679166
611,11,sample_19,87,92,90,56,0.727,2.939,0.737,7.291,0.625,0.0,0.625,0.0,5TRV_short,2.1881597
612,12,sample_2,10,10,10,56,0.536,5.115,0.733,9.593,0.768,0.0,0.768,0.0,5TRV_short,2.8238823
613,13,sample_20,87,11,11,56,0.518,3.653,0.842,5.838,0.696,0.0,0.696,0.0,5TRV_short,3.2591639
614,14,sample_21,11,12,12,56,0.542,4.487,0.809,6.993,0.768,0.0,0.768,0.0,5TRV_short,5.147711
615,15,sample_22,87,13,91,56,0.31,11.622,0.654,9.751,0.518,0.0,0.518,0.0,5TRV_short,5.51162
616,16,sample_23,12,14,13,56,0.336,8.408,0.702,9.697,0.679,0.0,0.679,0.0,5TRV_short,4.9136734
617,17,sample_24,13,15,14,56,0.781,1.83,0.758,8.765,0.714,0.0,0.714,0.0,5TRV_short,2.1696537
618,18,sample_25,14,16,15,56,0.63,3.216,0.751,8.064,0.732,0.0,0.732,0.0,5TRV_short,2.0045648
619,19,sample_26,15,17,16,56,0.42,5.528,0.654,11.1,0.536,0.0,0.536,0.0,5TRV_short,3.6860554
620,20,sample_27,16,18,17,56,0.473,8.943,0.537,11.016,0.196,0.179,0.375,0.0,5TRV_short,3.431242
621,21,sample_28,17,19,18,56,0.782,1.684,0.661,7.932,0.536,0.0,0.536,0.0,5TRV_short,1.740125
622,22,sample_29,18,20,19,56,0.662,2.421,0.615,10.38,0.482,0.0,0.482,0.0,5TRV_short,1.5747133
623,23,sample_3,87,21,20,56,0.431,6.003,0.736,8.93,0.839,0.0,0.839,0.0,5TRV_short,3.884306
624,24,sample_30,19,22,21,56,0.656,2.096,0.77,5.275,0.5,0.0,0.5,0.0,5TRV_short,1.7242407
625,25,sample_31,20,23,22,56,0.657,2.559,0.781,4.385,0.429,0.0,0.429,0.0,5TRV_short,2.6114984
626,26,sample_32,21,24,23,56,0.687,2.582,0.732,5.966,0.536,0.0,0.536,0.0,5TRV_short,1.8519174
627,27,sample_33,22,25,24,56,0.65,4.708,0.772,6.969,0.661,0.0,0.661,0.0,5TRV_short,2.6337898
628,28,sample_34,23,26,25,56,0.596,3.094,0.545,11.471,0.25,0.214,0.464,0.0,5TRV_short,1.5258915
629,29,sample_35,24,27,26,56,0.495,5.393,0.59,10.626,0.214,0.25,0.464,0.0,5TRV_short,1.8755265
630,30,sample_36,85,89,88,56,0.411,4.518,0.65,8.525,0.589,0.0,0.589,0.0,5TRV_short,2.8910298
631,31,sample_37,25,28,27,56,0.318,8.095,0.722,11.092,0.643,0.0,0.643,0.0,5TRV_short,3.1571991
632,32,sample_38,26,29,28,56,0.559,4.839,0.772,11.616,0.714,0.0,0.714,0.0,5TRV_short,2.7937713
633,33,sample_39,27,30,29,56,0.617,2.667,0.526,12.262,0.196,0.143,0.339,0.0,5TRV_short,1.9045805
634,34,sample_4,28,31,30,56,0.603,7.075,0.678,9.068,0.536,0.0,0.536,0.0,5TRV_short,2.5967956
635,35,sample_40,29,32,31,56,0.386,6.386,0.622,9.384,0.661,0.0,0.661,0.0,5TRV_short,3.357832
636,36,sample_41,30,33,32,56,0.702,3.859,0.642,9.0,0.607,0.0,0.607,0.0,5TRV_short,2.6603093
637,37,sample_42,86,91,89,56,0.59,3.21,0.751,6.84,0.714,0.0,0.714,0.0,5TRV_short,3.140859
638,38,sample_43,31,34,33,56,0.606,2.898,0.706,6.721,0.571,0.0,0.571,0.0,5TRV_short,2.4285624
639,39,sample_44,32,35,34,56,0.654,2.419,0.736,6.472,0.375,0.071,0.446,0.0,5TRV_short,1.9618655
640,40,sample_45,87,88,91,56,0.333,6.897,0.721,9.875,0.857,0.0,0.857,0.0,5TRV_short,3.9206986
641,41,sample_46,33,36,35,56,0.45,4.183,0.72,8.062,0.696,0.0,0.696,0.0,5TRV_short,2.3246038
642,42,sample_47,34,37,36,56,0.486,8.378,0.773,7.81,0.411,0.0,0.411,0.0,5TRV_short,4.163889
643,43,sample_48,86,91,89,56,0.549,3.249,0.67,8.968,0.643,0.0,0.643,0.0,5TRV_short,3.0978644
644,44,sample_49,35,38,37,56,0.517,5.113,0.617,10.344,0.536,0.0,0.536,0.0,5TRV_short,5.192148
645,45,sample_5,36,39,38,56,0.585,3.755,0.8,6.083,0.75,0.0,0.75,0.0,5TRV_short,2.4440978
646,46,sample_50,37,40,39,56,0.335,8.968,0.495,12.638,0.196,0.179,0.375,0.0,5TRV_short,2.377419
647,47,sample_51,38,41,40,56,0.443,4.505,0.66,8.683,0.625,0.0,0.625,0.0,5TRV_short,2.8479903
648,48,sample_52,39,42,41,56,0.698,3.639,0.679,11.398,0.625,0.0,0.625,0.0,5TRV_short,3.155193
649,49,sample_53,40,43,42,56,0.638,2.685,0.666,10.464,0.321,0.232,0.554,0.0,5TRV_short,1.3434464
650,50,sample_54,41,44,43,56,0.463,7.235,0.65,9.852,0.518,0.0,0.518,0.0,5TRV_short,3.6322007
651,51,sample_55,42,45,44,56,0.423,5.878,0.641,11.562,0.482,0.0,0.482,0.0,5TRV_short,2.3771646
652,52,sample_56,43,46,45,56,0.696,3.651,0.847,3.574,0.196,0.179,0.375,0.0,5TRV_short,3.4705396
653,53,sample_57,44,47,46,56,0.366,7.131,0.696,11.297,0.696,0.0,0.696,0.0,5TRV_short,3.578922
654,54,sample_58,45,48,47,56,0.44,7.783,0.606,11.834,0.393,0.0,0.393,0.0,5TRV_short,4.053585
655,55,sample_59,46,49,48,56,0.556,3.595,0.546,10.977,0.286,0.0,0.286,0.0,5TRV_short,3.3511147
656,56,sample_6,47,50,49,56,0.606,2.777,0.689,8.323,0.643,0.0,0.643,0.0,5TRV_short,3.3052847
657,57,sample_60,48,51,50,56,0.341,7.406,0.549,12.693,0.518,0.0,0.518,0.0,5TRV_short,2.8777637
658,58,sample_61,49,52,51,56,0.604,5.457,0.714,8.661,0.643,0.0,0.643,0.0,5TRV_short,1.7639173
659,59,sample_62,50,53,52,56,0.693,2.304,0.731,6.637,0.75,0.0,0.75,0.0,5TRV_short,2.1081557
660,60,sample_63,51,54,53,56,0.648,2.189,0.625,9.246,0.196,0.357,0.554,0.0,5TRV_short,1.9317517
661,61,sample_64,52,55,54,56,0.57,3.403,0.631,9.68,0.714,0.0,0.714,0.0,5TRV_short,3.4330504
662,62,sample_65,53,56,55,56,0.41,7.577,0.796,10.153,0.768,0.0,0.768,0.0,5TRV_short,5.0654354
663,63,sample_66,54,57,56,56,0.734,1.611,0.793,7.956,0.625,0.0,0.625,0.0,5TRV_short,1.3049773
664,64,sample_67,87,90,87,56,0.415,9.745,0.91,3.231,0.929,0.0,0.929,0.0,5TRV_short,5.120327
665,65,sample_68,55,58,57,56,0.348,8.765,0.614,9.941,0.696,0.0,0.696,0.0,5TRV_short,2.5733347
666,66,sample_69,56,59,58,56,0.495,10.533,0.65,11.694,0.607,0.0,0.607,0.0,5TRV_short,1.3262557
667,67,sample_7,57,60,59,56,0.384,9.456,0.556,12.78,0.429,0.0,0.429,0.0,5TRV_short,3.449164
668,68,sample_70,58,61,60,56,0.526,5.011,0.769,10.463,0.786,0.0,0.786,0.0,5TRV_short,3.4671838
669,69,sample_71,87,90,87,56,0.299,10.151,0.809,9.197,0.839,0.0,0.839,0.0,5TRV_short,5.161366
670,70,sample_72,59,62,61,56,0.429,7.736,0.753,11.509,0.679,0.0,0.679,0.0,5TRV_short,3.1263056
671,71,sample_73,60,63,62,56,0.515,7.981,0.665,9.179,0.464,0.0,0.464,0.0,5TRV_short,3.2741675
672,72,sample_74,61,64,63,56,0.668,2.874,0.747,4.813,0.643,0.0,0.643,0.0,5TRV_short,3.1246173
673,73,sample_75,62,65,64,56,0.639,4.519,0.692,7.847,0.571,0.0,0.571,0.0,5TRV_short,4.274624
674,74,sample_76,63,66,65,56,0.254,10.428,0.49,15.504,0.196,0.0,0.196,0.0,5TRV_short,2.5352802
675,75,sample_77,64,67,66,56,0.859,1.157,0.767,4.861,0.625,0.0,0.625,0.0,5TRV_short,0.947808
676,76,sample_78,65,68,67,56,0.333,10.615,0.429,15.776,0.196,0.0,0.196,0.0,5TRV_short,1.5557742
677,77,sample_79,66,69,68,56,0.773,1.726,0.812,4.312,0.643,0.0,0.643,0.0,5TRV_short,0.8983714
678,78,sample_8,67,70,69,56,0.624,2.576,0.776,5.467,0.161,0.268,0.429,0.0,5TRV_short,3.2269816
679,79,sample_80,85,89,88,56,0.446,4.323,0.658,9.119,0.75,0.0,0.75,0.0,5TRV_short,3.983897
680,80,sample_81,68,71,70,56,0.748,2.287,0.794,8.336,0.625,0.0,0.625,0.0,5TRV_short,1.6739143
681,81,sample_82,69,72,71,56,0.479,4.266,0.633,11.705,0.5,0.0,0.5,0.0,5TRV_short,4.161504
682,82,sample_83,87,92,90,56,0.521,4.243,0.808,5.122,0.804,0.0,0.804,0.0,5TRV_short,5.147427
683,83,sample_84,70,73,72,56,0.611,2.822,0.777,5.093,0.554,0.0,0.554,0.0,5TRV_short,1.6476103
684,84,sample_85,71,74,73,56,0.723,1.741,0.728,6.636,0.429,0.0,0.429,0.0,5TRV_short,1.0242447
685,85,sample_86,72,75,74,56,0.737,1.854,0.654,7.751,0.679,0.0,0.679,0.0,5TRV_short,1.5994741
686,86,sample_87,73,76,75,56,0.668,4.425,0.688,7.339,0.536,0.0,0.536,0.0,5TRV_short,2.177977
687,87,sample_88,74,77,76,56,0.787,2.122,0.632,10.506,0.643,0.0,0.643,0.0,5TRV_short,2.5696018
688,88,sample_89,75,78,77,56,0.49,3.211,0.485,13.387,0.304,0.071,0.375,0.0,5TRV_short,1.9718939
689,89,sample_9,76,79,78,56,0.739,2.574,0.692,7.957,0.554,0.0,0.554,0.0,5TRV_short,1.801685
690,90,sample_90,77,80,79,56,0.594,3.799,0.629,10.397,0.518,0.0,0.518,0.0,5TRV_short,3.0370562
691,91,sample_91,78,81,80,56,0.545,4.151,0.661,11.493,0.179,0.25,0.429,0.0,5TRV_short,2.2994657
692,92,sample_92,87,92,90,56,0.568,5.473,0.724,7.373,0.679,0.0,0.679,0.0,5TRV_short,3.8476827
693,93,sample_93,79,82,81,56,0.503,5.976,0.791,5.319,0.607,0.0,0.607,0.0,5TRV_short,5.014033
694,94,sample_94,80,83,82,56,0.278,9.885,0.667,13.618,0.589,0.0,0.589,0.0,5TRV_short,3.3236713
695,95,sample_95,87,88,91,56,0.316,9.667,0.867,3.465,0.857,0.0,0.857,0.0,5TRV_short,4.988541
696,96,sample_96,81,84,83,56,0.544,5.304,0.653,12.113,0.411,0.071,0.482,0.0,5TRV_short,1.7691469
697,97,sample_97,82,85,84,56,0.414,3.844,0.731,6.326,0.464,0.0,0.464,0.0,5TRV_short,3.0405543
698,98,sample_98,83,86,85,56,0.46,7.833,0.686,10.65,0.446,0.143,0.589,0.0,5TRV_short,5.1987557
699,99,sample_99,84,87,86,56,0.637,2.701,0.59,9.989,0.214,0.179,0.393,0.0,5TRV_short,1.9267482
700,0,sample_1,0,0,0,86,0.39,8.732,0.473,15.299,0.372,0.0,0.372,0.0,5TRV_med,2.1877396
701,1,sample_10,1,1,1,86,0.791,3.379,0.831,5.676,0.802,0.0,0.802,0.0,5TRV_med,1.6261623
702,2,sample_100,2,2,2,86,0.897,2.351,0.803,4.203,0.674,0.0,0.674,0.0,5TRV_med,2.800869
703,3,sample_11,3,3,3,86,0.788,2.734,0.71,9.583,0.616,0.0,0.616,0.0,5TRV_med,2.3646333
704,4,sample_12,4,4,4,86,0.714,3.173,0.591,10.8,0.5,0.14,0.64,0.0,5TRV_med,2.254501
705,5,sample_13,5,5,5,86,0.643,2.99,0.548,11.401,0.302,0.221,0.523,0.0,5TRV_med,1.2787797
706,6,sample_14,6,6,6,86,0.577,5.125,0.667,10.031,0.616,0.0,0.616,0.0,5TRV_med,3.0358672
707,7,sample_15,7,7,7,86,0.468,11.384,0.613,11.741,0.558,0.0,0.558,0.0,5TRV_med,3.429129
708,8,sample_16,8,8,8,86,0.705,2.948,0.68,8.97,0.733,0.0,0.733,0.0,5TRV_med,3.2463021
709,9,sample_17,9,9,9,86,0.423,6.475,0.518,16.789,0.198,0.081,0.279,0.0,5TRV_med,1.8907323
710,10,sample_18,10,10,10,86,0.795,2.029,0.674,9.459,0.314,0.221,0.535,0.0,5TRV_med,1.1862409
711,11,sample_19,11,11,11,86,0.468,6.894,0.602,12.886,0.523,0.0,0.523,0.0,5TRV_med,4.773334
712,12,sample_2,12,12,12,86,0.485,7.886,0.523,13.291,0.279,0.058,0.337,0.0,5TRV_med,3.9520721
713,13,sample_20,13,13,13,86,0.427,9.754,0.507,16.419,0.477,0.0,0.477,0.0,5TRV_med,3.1802988
714,14,sample_21,14,14,14,86,0.54,5.87,0.654,13.302,0.779,0.0,0.779,0.0,5TRV_med,4.1712503
715,15,sample_22,15,15,15,86,0.377,10.797,0.501,16.78,0.547,0.0,0.547,0.0,5TRV_med,3.0630956
716,16,sample_23,16,16,16,86,0.467,5.846,0.523,12.853,0.64,0.0,0.64,0.0,5TRV_med,3.2949586
717,17,sample_24,17,17,17,86,0.755,3.032,0.67,7.542,0.302,0.058,0.36,0.0,5TRV_med,1.9198929
718,18,sample_25,18,18,18,86,0.722,2.572,0.57,9.944,0.151,0.233,0.384,0.0,5TRV_med,2.141422
719,19,sample_26,19,19,19,86,0.558,5.293,0.581,11.636,0.547,0.047,0.593,0.0,5TRV_med,2.7680638
720,20,sample_27,20,20,20,86,0.836,2.022,0.542,12.435,0.384,0.128,0.512,0.0,5TRV_med,2.442141
721,21,sample_28,21,21,21,86,0.681,3.271,0.582,12.265,0.058,0.198,0.256,0.0,5TRV_med,4.3334556
722,22,sample_29,22,22,22,86,0.297,10.21,0.421,15.61,0.0,0.105,0.105,0.0,5TRV_med,7.11949
723,23,sample_3,23,23,23,86,0.445,9.267,0.665,10.533,0.488,0.151,0.64,0.0,5TRV_med,3.5913105
724,24,sample_30,24,24,24,86,0.502,5.145,0.57,14.503,0.651,0.0,0.651,0.0,5TRV_med,3.156813
725,25,sample_31,25,25,25,86,0.624,4.673,0.454,15.095,0.302,0.058,0.36,0.0,5TRV_med,1.7073567
726,26,sample_32,26,26,26,86,0.758,3.924,0.753,5.959,0.698,0.0,0.698,0.0,5TRV_med,2.9492204
727,27,sample_33,27,27,27,86,0.69,3.111,0.691,8.178,0.128,0.349,0.477,0.0,5TRV_med,3.223705
728,28,sample_34,28,28,28,86,0.549,3.933,0.599,9.569,0.477,0.116,0.593,0.0,5TRV_med,3.4353924
729,29,sample_35,29,29,29,86,0.455,5.873,0.603,11.185,0.523,0.163,0.686,0.0,5TRV_med,5.1520824
730,30,sample_36,30,30,30,86,0.823,1.864,0.696,8.735,0.744,0.0,0.744,0.0,5TRV_med,2.1724665
731,31,sample_37,31,31,31,86,0.8,2.161,0.619,9.394,0.698,0.0,0.698,0.0,5TRV_med,1.818778
732,32,sample_38,32,32,32,86,0.677,4.537,0.58,10.867,0.14,0.291,0.43,0.0,5TRV_med,3.6655335
733,33,sample_39,33,33,33,86,0.407,5.889,0.576,10.858,0.43,0.0,0.43,0.0,5TRV_med,4.938654
734,34,sample_4,34,34,34,86,0.394,5.751,0.432,15.44,0.349,0.0,0.349,0.0,5TRV_med,4.034709
735,35,sample_40,35,35,35,86,0.213,10.836,0.494,20.146,0.465,0.0,0.465,0.0,5TRV_med,3.931894
736,36,sample_41,36,36,36,86,0.695,2.592,0.472,12.587,0.128,0.384,0.512,0.0,5TRV_med,2.684173
737,37,sample_42,37,37,37,86,0.47,4.988,0.516,15.695,0.477,0.0,0.477,0.0,5TRV_med,2.4643986
738,38,sample_43,38,38,38,86,0.495,6.016,0.445,16.386,0.128,0.151,0.279,0.0,5TRV_med,1.824477
739,39,sample_44,39,39,39,86,0.485,5.746,0.548,12.698,0.488,0.047,0.535,0.0,5TRV_med,2.4826448
740,40,sample_45,40,40,40,86,0.755,2.838,0.774,5.209,0.14,0.221,0.36,0.0,5TRV_med,2.5810547
741,41,sample_46,41,41,41,86,0.605,5.933,0.785,10.091,0.547,0.0,0.547,0.0,5TRV_med,5.122008
742,42,sample_47,42,42,42,86,0.739,2.814,0.705,7.481,0.326,0.186,0.512,0.0,5TRV_med,2.7169228
743,43,sample_48,43,43,43,86,0.696,3.271,0.603,12.849,0.616,0.0,0.616,0.0,5TRV_med,1.3258829
744,44,sample_49,44,44,44,86,0.735,2.625,0.635,8.454,0.395,0.116,0.512,0.0,5TRV_med,2.9224033
745,45,sample_5,45,45,45,86,0.822,2.908,0.699,8.33,0.291,0.209,0.5,0.0,5TRV_med,1.3137174
746,46,sample_50,46,46,46,86,0.405,6.359,0.479,15.194,0.36,0.0,0.36,0.0,5TRV_med,2.6733296
747,47,sample_51,47,47,47,86,0.519,4.215,0.61,9.686,0.407,0.047,0.453,0.0,5TRV_med,4.281506
748,48,sample_52,48,48,48,86,0.711,3.707,0.75,7.69,0.802,0.0,0.802,0.0,5TRV_med,3.4130888
749,49,sample_53,49,49,49,86,0.348,7.84,0.411,14.674,0.186,0.058,0.244,0.0,5TRV_med,2.308372
750,50,sample_54,50,50,50,86,0.454,6.992,0.499,13.874,0.314,0.174,0.488,0.0,5TRV_med,2.3527668
751,51,sample_55,51,51,51,86,0.62,4.388,0.652,11.31,0.523,0.058,0.581,0.0,5TRV_med,1.7011405
752,52,sample_56,52,52,52,86,0.786,2.383,0.632,10.027,0.5,0.0,0.5,0.0,5TRV_med,1.096071
753,53,sample_57,53,53,53,86,0.497,6.882,0.502,12.8,0.349,0.0,0.349,0.0,5TRV_med,4.6385403
754,54,sample_58,54,54,54,86,0.884,1.437,0.828,4.976,0.279,0.221,0.5,0.0,5TRV_med,1.6349059
755,55,sample_59,55,55,55,86,0.443,5.886,0.48,14.289,0.651,0.0,0.651,0.0,5TRV_med,5.793164
756,56,sample_6,56,56,56,86,0.835,2.01,0.676,7.453,0.151,0.407,0.558,0.0,5TRV_med,1.3594118
757,57,sample_60,57,57,57,86,0.809,5.78,0.865,4.176,0.756,0.0,0.756,0.0,5TRV_med,5.1958966
758,58,sample_61,58,58,58,86,0.621,4.299,0.697,8.519,0.686,0.0,0.686,0.0,5TRV_med,4.786483
759,59,sample_62,59,59,59,86,0.367,7.607,0.411,15.574,0.198,0.047,0.244,0.0,5TRV_med,5.618983
760,60,sample_63,60,60,60,86,0.859,1.569,0.781,5.198,0.628,0.0,0.628,0.0,5TRV_med,1.6059642
761,61,sample_64,61,61,61,86,0.421,6.303,0.637,12.496,0.733,0.0,0.733,0.0,5TRV_med,2.6123016
762,62,sample_65,62,62,62,86,0.447,5.889,0.505,13.87,0.314,0.163,0.477,0.0,5TRV_med,3.7680128
763,63,sample_66,63,63,63,86,0.274,8.843,0.377,17.357,0.314,0.0,0.314,0.0,5TRV_med,3.927488
764,64,sample_67,64,64,64,86,0.748,2.23,0.676,7.961,0.698,0.0,0.698,0.0,5TRV_med,2.308194
765,65,sample_68,65,65,65,86,0.261,12.476,0.561,14.964,0.791,0.0,0.791,0.0,5TRV_med,2.7715242
766,66,sample_69,66,66,66,86,0.488,6.187,0.438,15.171,0.174,0.209,0.384,0.0,5TRV_med,2.368348
767,67,sample_7,67,67,67,86,0.442,9.496,0.499,15.39,0.523,0.0,0.523,0.0,5TRV_med,2.9326148
768,68,sample_70,68,68,68,86,0.341,8.736,0.614,10.644,0.477,0.0,0.477,0.0,5TRV_med,4.114791
769,69,sample_71,69,69,69,86,0.757,2.182,0.69,7.071,0.372,0.081,0.453,0.0,5TRV_med,1.3994739
770,70,sample_72,70,70,70,86,0.905,1.679,0.771,6.497,0.674,0.0,0.674,0.0,5TRV_med,2.2291553
771,71,sample_73,71,71,71,86,0.329,10.246,0.522,15.781,0.419,0.0,0.419,0.0,5TRV_med,2.7584407
772,72,sample_74,72,72,72,86,0.742,3.636,0.723,8.184,0.651,0.0,0.651,0.0,5TRV_med,3.83526
773,73,sample_75,73,73,73,86,0.643,3.365,0.605,9.315,0.151,0.267,0.419,0.0,5TRV_med,3.7944586
774,74,sample_76,74,74,74,86,0.478,7.946,0.567,16.999,0.64,0.0,0.64,0.0,5TRV_med,4.9366693
775,75,sample_77,75,75,75,86,0.776,2.325,0.633,9.388,0.302,0.163,0.465,0.0,5TRV_med,0.9667802
776,76,sample_78,76,76,76,86,0.555,5.557,0.565,14.873,0.174,0.163,0.337,0.0,5TRV_med,2.0118608
777,77,sample_79,77,77,77,86,0.429,9.137,0.551,12.491,0.523,0.128,0.651,0.0,5TRV_med,5.0283885
778,78,sample_8,78,78,78,86,0.428,6.856,0.559,11.224,0.314,0.105,0.419,0.0,5TRV_med,2.9703639
779,79,sample_80,79,79,79,86,0.635,5.268,0.508,13.299,0.384,0.0,0.384,0.0,5TRV_med,3.2430623
780,80,sample_81,80,80,80,86,0.661,3.634,0.493,13.414,0.256,0.058,0.314,0.0,5TRV_med,3.5424263
781,81,sample_82,81,81,81,86,0.281,11.085,0.557,11.432,0.349,0.093,0.442,0.0,5TRV_med,4.9339995
782,82,sample_83,82,82,82,86,0.266,10.937,0.516,18.094,0.244,0.0,0.244,0.0,5TRV_med,4.507874
783,83,sample_84,83,83,83,86,0.474,5.6,0.625,10.697,0.628,0.0,0.628,0.0,5TRV_med,4.428518
784,84,sample_85,84,84,84,86,0.358,6.586,0.432,15.066,0.291,0.047,0.337,0.0,5TRV_med,2.4928017
785,85,sample_86,85,85,85,86,0.618,3.759,0.562,11.728,0.442,0.233,0.674,0.0,5TRV_med,3.0128086
786,86,sample_87,86,86,86,86,0.354,9.654,0.455,16.877,0.349,0.0,0.349,0.0,5TRV_med,3.6032705
787,87,sample_88,87,87,87,86,0.514,8.303,0.495,14.155,0.326,0.081,0.407,0.0,5TRV_med,3.420734
788,88,sample_89,88,88,88,86,0.612,3.764,0.724,9.752,0.256,0.291,0.547,0.0,5TRV_med,1.9396503
789,89,sample_9,89,89,89,86,0.272,14.869,0.642,20.555,0.558,0.0,0.558,0.0,5TRV_med,4.454877
790,90,sample_90,90,90,90,86,0.768,2.453,0.69,7.363,0.477,0.0,0.477,0.0,5TRV_med,2.1751413
791,91,sample_91,91,91,91,86,0.716,2.703,0.501,12.355,0.128,0.209,0.337,0.0,5TRV_med,1.552971
792,92,sample_92,92,92,92,86,0.876,1.395,0.721,6.777,0.593,0.058,0.651,0.0,5TRV_med,1.662495
793,93,sample_93,93,93,93,86,0.826,1.804,0.727,11.228,0.663,0.0,0.663,0.0,5TRV_med,1.4947602
794,94,sample_94,94,94,94,86,0.345,7.595,0.452,15.145,0.14,0.279,0.419,0.0,5TRV_med,2.52533
795,95,sample_95,95,95,95,86,0.347,10.707,0.496,14.411,0.593,0.0,0.593,0.0,5TRV_med,2.330907
796,96,sample_96,96,96,96,86,0.746,2.535,0.705,6.691,0.291,0.256,0.547,0.0,5TRV_med,2.613218
797,97,sample_97,97,97,97,86,0.768,2.107,0.689,6.763,0.64,0.0,0.64,0.0,5TRV_med,1.4655395
798,98,sample_98,98,98,98,86,0.345,8.399,0.53,15.561,0.209,0.047,0.256,0.0,5TRV_med,5.272112
799,99,sample_99,99,99,99,86,0.48,5.631,0.524,13.302,0.488,0.0,0.488,0.0,5TRV_med,4.2423277
800,0,sample_1,0,0,0,48,0.347,7.267,0.471,13.524,0.292,0.0,0.292,0.0,6E6R_short,3.6391027
801,1,sample_10,1,1,1,48,0.286,9.267,0.698,14.856,0.646,0.0,0.646,0.0,6E6R_short,1.2162913
802,2,sample_100,2,2,2,48,0.686,2.076,0.641,7.789,0.646,0.0,0.646,0.0,6E6R_short,1.2526869
803,3,sample_11,3,3,3,48,0.69,3.245,0.672,6.895,0.562,0.0,0.562,0.0,6E6R_short,1.5700991
804,4,sample_12,4,4,4,48,0.808,1.193,0.723,5.576,0.521,0.0,0.521,0.0,6E6R_short,1.4270172
805,5,sample_13,5,5,5,48,0.647,4.055,0.662,8.739,0.562,0.0,0.562,0.0,6E6R_short,1.4734707
806,6,sample_14,6,6,6,48,0.724,1.767,0.648,8.294,0.438,0.0,0.438,0.0,6E6R_short,0.9191582
807,7,sample_15,7,7,7,48,0.614,7.346,0.641,8.132,0.542,0.0,0.542,0.0,6E6R_short,1.460816
808,8,sample_16,8,8,8,48,0.804,1.413,0.906,2.294,0.646,0.0,0.646,0.0,6E6R_short,0.5313893
809,9,sample_17,9,9,9,48,0.286,6.223,0.535,13.167,0.417,0.0,0.417,0.0,6E6R_short,2.8262928
810,10,sample_18,10,10,10,48,0.703,2.209,0.765,6.299,0.688,0.0,0.688,0.0,6E6R_short,1.6794422
811,11,sample_19,91,92,91,48,0.459,5.017,0.892,4.454,0.729,0.0,0.729,0.0,6E6R_short,3.6779578
812,12,sample_2,11,11,11,48,0.811,1.323,0.736,6.374,0.604,0.0,0.604,0.0,6E6R_short,1.4606026
813,13,sample_20,12,12,12,48,0.461,5.081,0.63,12.184,0.646,0.0,0.646,0.0,6E6R_short,1.5748211
814,14,sample_21,13,13,13,48,0.483,4.273,0.591,10.491,0.583,0.0,0.583,0.0,6E6R_short,1.5020783
815,15,sample_22,14,14,14,48,0.62,3.872,0.761,4.52,0.604,0.0,0.604,0.0,6E6R_short,1.5034581
816,16,sample_23,90,15,15,48,0.873,1.018,0.781,4.422,0.146,0.438,0.583,0.0,6E6R_short,0.8815077
817,17,sample_24,15,16,16,48,0.349,9.627,0.603,12.252,0.417,0.0,0.417,0.0,6E6R_short,3.892679
818,18,sample_25,16,17,17,48,0.819,1.146,0.725,5.593,0.583,0.0,0.583,0.0,6E6R_short,0.5504216
819,19,sample_26,17,18,18,48,0.347,5.251,0.472,12.02,0.104,0.0,0.104,0.0,6E6R_short,1.9882036
820,20,sample_27,18,19,19,48,0.304,9.355,0.724,10.243,0.646,0.0,0.646,0.0,6E6R_short,2.1387637
821,21,sample_28,19,20,20,48,0.244,6.1,0.411,15.274,0.0,0.0,0.0,0.0,6E6R_short,5.3933554
822,22,sample_29,20,21,21,48,0.634,2.2,0.584,10.392,0.521,0.0,0.521,0.0,6E6R_short,0.8147591
823,23,sample_3,21,22,22,48,0.441,4.251,0.682,6.581,0.146,0.188,0.333,0.0,6E6R_short,0.9905427
824,24,sample_30,22,23,23,48,0.514,4.527,0.601,9.556,0.125,0.25,0.375,0.0,6E6R_short,5.0920305
825,25,sample_31,23,24,24,48,0.376,7.777,0.745,7.489,0.438,0.167,0.604,0.0,6E6R_short,1.4855169
826,26,sample_32,91,93,93,48,0.819,1.503,0.785,4.354,0.708,0.0,0.708,0.0,6E6R_short,1.4175438
827,27,sample_33,24,25,25,48,0.553,6.237,0.745,9.927,0.708,0.0,0.708,0.0,6E6R_short,1.4318906
828,28,sample_34,25,26,26,48,0.456,3.346,0.771,6.595,0.771,0.0,0.771,0.0,6E6R_short,1.237761
829,29,sample_35,26,27,27,48,0.789,1.222,0.706,7.692,0.583,0.0,0.583,0.0,6E6R_short,0.5706573
830,30,sample_36,91,92,91,48,0.601,3.727,0.829,6.991,0.833,0.0,0.833,0.0,6E6R_short,1.5427412
831,31,sample_37,27,28,28,48,0.6,3.626,0.755,9.015,0.708,0.0,0.708,0.0,6E6R_short,1.8300232
832,32,sample_38,91,94,94,48,0.739,1.81,0.638,10.691,0.479,0.0,0.479,0.0,6E6R_short,1.4879392
833,33,sample_39,28,29,29,48,0.297,8.118,0.732,7.327,0.75,0.0,0.75,0.0,6E6R_short,3.4736562
834,34,sample_4,91,93,93,48,0.824,1.643,0.704,6.504,0.729,0.0,0.729,0.0,6E6R_short,0.6188457
835,35,sample_40,29,30,30,48,0.442,4.4,0.464,13.883,0.167,0.0,0.167,0.0,6E6R_short,2.065089
836,36,sample_41,30,31,31,48,0.542,2.982,0.747,7.353,0.688,0.0,0.688,0.0,6E6R_short,0.8810129
837,37,sample_42,91,94,94,48,0.679,2.282,0.684,7.38,0.667,0.0,0.667,0.0,6E6R_short,1.5201496
838,38,sample_43,31,32,32,48,0.487,3.766,0.533,10.117,0.125,0.0,0.125,0.0,6E6R_short,1.6481564
839,39,sample_44,32,33,33,48,0.89,0.805,0.75,4.657,0.521,0.0,0.521,0.0,6E6R_short,0.44608343
840,40,sample_45,33,34,34,48,0.819,3.425,0.732,5.361,0.625,0.0,0.625,0.0,6E6R_short,1.3615124
841,41,sample_46,34,35,35,48,0.908,0.77,0.83,2.951,0.688,0.0,0.688,0.0,6E6R_short,0.9725839
842,42,sample_47,35,36,36,48,0.629,2.151,0.68,7.026,0.208,0.312,0.521,0.0,6E6R_short,1.4509363
843,43,sample_48,36,37,37,48,0.562,2.774,0.686,7.544,0.625,0.0,0.625,0.0,6E6R_short,1.5796125
844,44,sample_49,37,38,38,48,0.756,1.821,0.87,2.345,0.729,0.0,0.729,0.0,6E6R_short,1.4333467
845,45,sample_5,38,39,39,48,0.313,8.359,0.73,6.432,0.604,0.0,0.604,0.0,6E6R_short,1.3419529
846,46,sample_50,39,40,40,48,0.876,0.907,0.756,4.75,0.271,0.083,0.354,0.0,6E6R_short,0.77165776
847,47,sample_51,90,91,92,48,0.79,1.45,0.745,6.174,0.125,0.375,0.5,0.0,6E6R_short,0.92987263
848,48,sample_52,40,41,41,48,0.481,3.166,0.684,8.435,0.708,0.0,0.708,0.0,6E6R_short,1.6436458
849,49,sample_53,41,42,42,48,0.316,5.396,0.641,10.772,0.333,0.0,0.333,0.0,6E6R_short,1.1945649
850,50,sample_54,42,43,43,48,0.399,7.451,0.572,14.94,0.708,0.0,0.708,0.0,6E6R_short,2.4507844
851,51,sample_55,43,44,44,48,0.564,2.702,0.611,9.563,0.521,0.0,0.521,0.0,6E6R_short,3.2398086
852,52,sample_56,44,45,45,48,0.446,6.004,0.649,7.384,0.458,0.0,0.458,0.0,6E6R_short,1.7095561
853,53,sample_57,45,46,46,48,0.396,4.547,0.633,9.963,0.646,0.0,0.646,0.0,6E6R_short,1.3373613
854,54,sample_58,46,47,47,48,0.351,4.87,0.494,14.641,0.125,0.208,0.333,0.0,6E6R_short,1.5876924
855,55,sample_59,47,48,48,48,0.52,4.974,0.743,7.859,0.521,0.0,0.521,0.0,6E6R_short,1.8609887
856,56,sample_6,48,49,49,48,0.341,5.44,0.455,12.394,0.0,0.104,0.104,0.0,6E6R_short,3.5369227
857,57,sample_60,49,50,50,48,0.619,2.814,0.684,9.457,0.417,0.083,0.5,0.0,6E6R_short,1.8297424
858,58,sample_61,50,51,51,48,0.522,3.404,0.669,7.324,0.583,0.0,0.583,0.0,6E6R_short,1.7783871
859,59,sample_62,51,52,52,48,0.408,5.384,0.646,9.676,0.562,0.0,0.562,0.0,6E6R_short,2.5074165
860,60,sample_63,52,53,53,48,0.448,4.199,0.744,6.846,0.583,0.0,0.583,0.0,6E6R_short,2.0404682
861,61,sample_64,53,54,54,48,0.443,3.372,0.511,11.228,0.625,0.0,0.625,0.0,6E6R_short,3.2052145
862,62,sample_65,54,55,55,48,0.451,5.258,0.472,14.71,0.167,0.0,0.167,0.0,6E6R_short,1.5454476
863,63,sample_66,90,91,92,48,0.807,1.397,0.813,4.1,0.125,0.333,0.458,0.0,6E6R_short,0.77358735
864,64,sample_67,55,56,56,48,0.638,3.16,0.673,7.817,0.625,0.0,0.625,0.0,6E6R_short,1.4258147
865,65,sample_68,56,57,57,48,0.83,1.081,0.793,3.748,0.625,0.0,0.625,0.0,6E6R_short,0.45683807
866,66,sample_69,57,58,58,48,0.513,2.684,0.671,9.84,0.604,0.0,0.604,0.0,6E6R_short,1.046014
867,67,sample_7,58,59,59,48,0.533,3.542,0.826,3.701,0.771,0.0,0.771,0.0,6E6R_short,1.945132
868,68,sample_70,59,60,60,48,0.425,5.342,0.497,10.939,0.25,0.0,0.25,0.0,6E6R_short,1.4132293
869,69,sample_71,60,61,61,48,0.475,3.434,0.654,8.0,0.5,0.0,0.5,0.0,6E6R_short,1.4286172
870,70,sample_72,61,62,62,48,0.593,3.821,0.52,12.708,0.333,0.0,0.333,0.0,6E6R_short,1.88388
871,71,sample_73,62,63,63,48,0.572,2.831,0.663,8.251,0.542,0.0,0.542,0.0,6E6R_short,1.4399835
872,72,sample_74,63,64,64,48,0.523,3.172,0.741,5.641,0.667,0.0,0.667,0.0,6E6R_short,1.4930344
873,73,sample_75,64,65,65,48,0.782,1.33,0.655,7.721,0.625,0.0,0.625,0.0,6E6R_short,1.2374874
874,74,sample_76,65,66,66,48,0.834,1.202,0.586,9.5,0.604,0.0,0.604,0.0,6E6R_short,1.1863965
875,75,sample_77,66,67,67,48,0.807,1.362,0.72,5.799,0.625,0.0,0.625,0.0,6E6R_short,2.0645885
876,76,sample_78,67,68,68,48,0.4,4.67,0.612,16.322,0.521,0.0,0.521,0.0,6E6R_short,2.3286188
877,77,sample_79,68,69,69,48,0.711,1.794,0.744,4.841,0.604,0.0,0.604,0.0,6E6R_short,1.5200052
878,78,sample_8,69,70,70,48,0.255,7.294,0.481,14.344,0.583,0.0,0.583,0.0,6E6R_short,2.2016523
879,79,sample_80,70,71,71,48,0.599,2.131,0.636,11.896,0.708,0.0,0.708,0.0,6E6R_short,0.8012616
880,80,sample_81,71,72,72,48,0.563,4.221,0.898,2.195,0.708,0.0,0.708,0.0,6E6R_short,1.6645342
881,81,sample_82,72,73,73,48,0.442,3.405,0.494,11.358,0.208,0.0,0.208,0.0,6E6R_short,1.7952496
882,82,sample_83,73,74,74,48,0.412,4.63,0.572,11.282,0.542,0.0,0.542,0.0,6E6R_short,1.6252161
883,83,sample_84,74,75,75,48,0.543,2.545,0.596,8.918,0.521,0.0,0.521,0.0,6E6R_short,1.465703
884,84,sample_85,75,76,76,48,0.506,5.465,0.602,9.823,0.417,0.0,0.417,0.0,6E6R_short,1.2274424
885,85,sample_86,76,77,77,48,0.332,10.585,0.756,12.429,0.646,0.0,0.646,0.0,6E6R_short,1.999083
886,86,sample_87,91,92,91,48,0.571,5.408,0.891,3.796,0.875,0.0,0.875,0.0,6E6R_short,2.0555272
887,87,sample_88,77,78,78,48,0.77,1.298,0.673,7.701,0.646,0.0,0.646,0.0,6E6R_short,0.5182967
888,88,sample_89,78,79,79,48,0.414,5.43,0.546,10.938,0.25,0.0,0.25,0.0,6E6R_short,2.3749247
889,89,sample_9,79,80,80,48,0.529,4.632,0.655,9.975,0.667,0.0,0.667,0.0,6E6R_short,0.9729981
890,90,sample_90,80,81,81,48,0.253,5.779,0.53,14.571,0.146,0.104,0.25,0.0,6E6R_short,1.6516677
891,91,sample_91,81,82,82,48,0.318,7.517,0.655,13.415,0.688,0.0,0.688,0.0,6E6R_short,3.3762612
892,92,sample_92,82,83,83,48,0.399,5.618,0.671,12.266,0.542,0.0,0.542,0.0,6E6R_short,1.8156248
893,93,sample_93,83,84,84,48,0.362,4.788,0.503,11.729,0.25,0.0,0.25,0.0,6E6R_short,1.9623544
894,94,sample_94,84,85,85,48,0.766,1.488,0.658,8.051,0.604,0.0,0.604,0.0,6E6R_short,1.0982641
895,95,sample_95,85,86,86,48,0.27,5.553,0.457,12.916,0.0,0.0,0.0,0.0,6E6R_short,5.6043296
896,96,sample_96,86,87,87,48,0.754,2.065,0.588,9.848,0.125,0.375,0.5,0.0,6E6R_short,0.6914966
897,97,sample_97,87,88,88,48,0.314,5.956,0.665,10.574,0.312,0.0,0.312,0.0,6E6R_short,0.7228725
898,98,sample_98,88,89,89,48,0.389,4.19,0.552,12.486,0.312,0.0,0.312,0.0,6E6R_short,2.7025442
899,99,sample_99,89,90,90,48,0.848,1.441,0.861,2.328,0.667,0.0,0.667,0.0,6E6R_short,1.2978547
900,0,sample_1,0,0,0,78,0.7,2.395,0.774,8.07,0.769,0.0,0.769,0.0,6E6R_med,1.4536641
901,1,sample_10,1,1,1,78,0.894,1.234,0.835,3.839,0.628,0.0,0.628,0.0,6E6R_med,0.7724521
902,2,sample_100,2,2,2,78,0.286,10.24,0.488,14.699,0.333,0.0,0.333,0.0,6E6R_med,1.8862813
903,3,sample_11,3,3,3,78,0.53,5.273,0.488,13.942,0.321,0.115,0.436,0.0,6E6R_med,5.764917
904,4,sample_12,4,4,4,78,0.338,11.199,0.59,15.483,0.641,0.0,0.641,0.0,6E6R_med,1.7275856
905,5,sample_13,5,5,5,78,0.552,5.021,0.497,13.938,0.487,0.0,0.487,0.0,6E6R_med,1.932355
906,6,sample_14,6,6,6,78,0.491,4.404,0.528,13.155,0.231,0.256,0.487,0.0,6E6R_med,1.3715664
907,7,sample_15,7,7,7,78,0.896,1.175,0.824,3.836,0.692,0.0,0.692,0.0,6E6R_med,0.63090783
908,8,sample_16,8,8,8,78,0.413,5.996,0.569,14.191,0.551,0.0,0.551,0.0,6E6R_med,1.5995116
909,9,sample_17,9,9,9,78,0.676,2.605,0.568,11.699,0.731,0.0,0.731,0.0,6E6R_med,1.6276932
910,10,sample_18,10,10,10,78,0.337,9.167,0.499,16.962,0.308,0.0,0.308,0.0,6E6R_med,1.085706
911,11,sample_19,11,11,11,78,0.809,1.794,0.629,9.401,0.474,0.0,0.474,0.0,6E6R_med,0.8890744
912,12,sample_2,12,12,12,78,0.807,2.089,0.719,7.114,0.628,0.0,0.628,0.0,6E6R_med,2.087372
913,13,sample_20,13,13,13,78,0.34,8.012,0.457,14.358,0.167,0.192,0.359,0.0,6E6R_med,3.152246
914,14,sample_21,14,14,14,78,0.517,6.837,0.624,17.05,0.5,0.103,0.603,0.0,6E6R_med,3.7145092
915,15,sample_22,15,15,15,78,0.775,3.575,0.599,11.436,0.077,0.295,0.372,0.0,6E6R_med,0.5408872
916,16,sample_23,16,16,16,78,0.589,3.06,0.616,9.647,0.692,0.0,0.692,0.0,6E6R_med,1.5538594
917,17,sample_24,17,17,17,78,0.683,2.862,0.683,14.352,0.628,0.0,0.628,0.0,6E6R_med,1.6943289
918,18,sample_25,18,18,18,78,0.653,3.027,0.576,10.828,0.705,0.0,0.705,0.0,6E6R_med,0.7155715
919,19,sample_26,19,19,19,78,0.406,6.879,0.405,17.421,0.218,0.0,0.218,0.0,6E6R_med,1.3671027
920,20,sample_27,20,20,20,78,0.851,1.423,0.764,4.626,0.205,0.256,0.462,0.0,6E6R_med,1.4903047
921,21,sample_28,21,21,21,78,0.767,2.433,0.753,6.652,0.256,0.269,0.526,0.0,6E6R_med,0.9728831
922,22,sample_29,22,22,22,78,0.49,5.676,0.521,12.782,0.385,0.0,0.385,0.0,6E6R_med,0.8307132
923,23,sample_3,23,23,23,78,0.883,1.341,0.742,8.786,0.718,0.0,0.718,0.0,6E6R_med,1.5993919
924,24,sample_30,24,24,24,78,0.449,6.852,0.615,11.52,0.615,0.0,0.615,0.0,6E6R_med,1.6449167
925,25,sample_31,25,25,25,78,0.772,2.105,0.689,7.55,0.641,0.0,0.641,0.0,6E6R_med,2.0551546
926,26,sample_32,26,26,26,78,0.519,5.082,0.598,12.538,0.603,0.0,0.603,0.0,6E6R_med,1.5865765
927,27,sample_33,27,27,27,78,0.407,7.273,0.482,14.383,0.167,0.051,0.218,0.0,6E6R_med,1.7582644
928,28,sample_34,28,28,28,78,0.758,2.477,0.7,8.595,0.731,0.0,0.731,0.0,6E6R_med,1.8471291
929,29,sample_35,29,29,29,78,0.392,8.46,0.467,15.25,0.231,0.0,0.231,0.0,6E6R_med,1.50059
930,30,sample_36,30,30,30,78,0.559,5.253,0.798,6.484,0.679,0.0,0.679,0.0,6E6R_med,2.4820917
931,31,sample_37,31,31,31,78,0.729,3.605,0.652,9.234,0.128,0.231,0.359,0.0,6E6R_med,3.9786847
932,32,sample_38,32,32,32,78,0.39,5.987,0.465,13.816,0.218,0.0,0.218,0.0,6E6R_med,3.699945
933,33,sample_39,33,33,33,78,0.73,3.329,0.757,5.808,0.359,0.244,0.603,0.0,6E6R_med,1.7740831
934,34,sample_4,34,34,34,78,0.844,1.676,0.734,6.671,0.256,0.167,0.423,0.0,6E6R_med,1.4866369
935,35,sample_40,35,35,35,78,0.742,2.573,0.774,4.993,0.551,0.0,0.551,0.0,6E6R_med,0.8552599
936,36,sample_41,36,36,36,78,0.762,2.273,0.721,6.455,0.628,0.0,0.628,0.0,6E6R_med,0.5507752
937,37,sample_42,37,37,37,78,0.542,5.29,0.494,13.416,0.462,0.0,0.462,0.0,6E6R_med,1.2617774
938,38,sample_43,38,38,38,78,0.294,10.112,0.429,18.038,0.205,0.0,0.205,0.0,6E6R_med,0.8763738
939,39,sample_44,39,39,39,78,0.413,4.806,0.463,13.435,0.09,0.205,0.295,0.0,6E6R_med,0.7292736
940,40,sample_45,40,40,40,78,0.791,2.26,0.714,9.219,0.333,0.218,0.551,0.0,6E6R_med,1.1532166
941,41,sample_46,41,41,41,78,0.553,4.5,0.59,12.14,0.628,0.0,0.628,0.0,6E6R_med,0.9971089
942,42,sample_47,42,42,42,78,0.363,9.386,0.648,8.87,0.538,0.0,0.538,0.0,6E6R_med,0.665158
943,43,sample_48,43,43,43,78,0.916,1.017,0.797,6.629,0.769,0.0,0.769,0.0,6E6R_med,0.87791103
944,44,sample_49,44,44,44,78,0.845,1.577,0.669,7.56,0.41,0.141,0.551,0.0,6E6R_med,1.4066591
945,45,sample_5,45,45,45,78,0.537,5.074,0.534,11.954,0.154,0.205,0.359,0.0,6E6R_med,1.6839552
946,46,sample_50,46,46,46,78,0.52,5.312,0.485,15.397,0.308,0.051,0.359,0.0,6E6R_med,1.2586437
947,47,sample_51,47,47,47,78,0.621,3.335,0.612,11.717,0.628,0.0,0.628,0.0,6E6R_med,1.4686631
948,48,sample_52,48,48,48,78,0.597,7.417,0.702,13.123,0.654,0.0,0.654,0.0,6E6R_med,2.1455176
949,49,sample_53,49,49,49,78,0.495,7.818,0.531,12.434,0.154,0.231,0.385,0.0,6E6R_med,2.0323405
950,50,sample_54,50,50,50,78,0.822,1.92,0.776,6.463,0.09,0.282,0.372,0.0,6E6R_med,1.4446954
951,51,sample_55,51,51,51,78,0.37,9.398,0.475,15.818,0.321,0.0,0.321,0.0,6E6R_med,0.8010503
952,52,sample_56,52,52,52,78,0.693,3.165,0.618,12.741,0.449,0.0,0.449,0.0,6E6R_med,3.3887167
953,53,sample_57,53,53,53,78,0.819,2.075,0.677,9.475,0.526,0.0,0.526,0.0,6E6R_med,0.7570356
954,54,sample_58,54,54,54,78,0.786,2.104,0.746,5.691,0.59,0.0,0.59,0.0,6E6R_med,1.9094111
955,55,sample_59,55,55,55,78,0.532,3.898,0.474,14.414,0.397,0.064,0.462,0.0,6E6R_med,3.562321
956,56,sample_6,56,56,56,78,0.498,9.313,0.543,11.745,0.308,0.064,0.372,0.0,6E6R_med,6.0425324
957,57,sample_60,57,57,57,78,0.75,4.062,0.634,9.7,0.679,0.0,0.679,0.0,6E6R_med,1.5666468
958,58,sample_61,58,58,58,78,0.896,1.163,0.806,3.87,0.526,0.0,0.526,0.0,6E6R_med,1.3663689
959,59,sample_62,59,59,59,78,0.817,1.893,0.723,6.457,0.333,0.167,0.5,0.0,6E6R_med,2.7568996
960,60,sample_63,60,60,60,78,0.607,3.832,0.587,11.46,0.5,0.0,0.5,0.0,6E6R_med,3.214539
961,61,sample_64,61,61,61,78,0.404,8.138,0.623,13.17,0.808,0.0,0.808,0.0,6E6R_med,1.7797453
962,62,sample_65,62,62,62,78,0.596,4.403,0.527,12.915,0.192,0.218,0.41,0.0,6E6R_med,3.5481179
963,63,sample_66,63,63,63,78,0.609,4.636,0.512,14.45,0.526,0.0,0.526,0.0,6E6R_med,2.7297356
964,64,sample_67,64,64,64,78,0.611,3.728,0.569,11.731,0.282,0.064,0.346,0.0,6E6R_med,3.8121212
965,65,sample_68,96,96,96,78,0.756,3.856,0.761,7.889,0.897,0.0,0.897,0.0,6E6R_med,3.6061459
966,66,sample_69,65,65,65,78,0.283,11.623,0.437,14.871,0.385,0.0,0.385,0.0,6E6R_med,2.21606
967,67,sample_7,66,66,66,78,0.944,0.782,0.853,3.436,0.41,0.051,0.462,0.0,6E6R_med,0.50090533
968,68,sample_70,67,67,67,78,0.819,1.893,0.704,11.932,0.679,0.0,0.679,0.0,6E6R_med,3.0674005
969,69,sample_71,68,68,68,78,0.739,2.593,0.675,8.051,0.615,0.0,0.615,0.0,6E6R_med,0.4335669
970,70,sample_72,69,69,69,78,0.884,1.199,0.796,5.815,0.359,0.269,0.628,0.0,6E6R_med,0.7579589
971,71,sample_73,70,70,70,78,0.431,7.869,0.422,14.728,0.295,0.064,0.359,0.0,6E6R_med,1.962165
972,72,sample_74,71,71,71,78,0.583,10.943,0.697,8.774,0.692,0.0,0.692,0.0,6E6R_med,2.2690487
973,73,sample_75,72,72,72,78,0.8,1.978,0.806,5.781,0.628,0.0,0.628,0.0,6E6R_med,1.4854441
974,74,sample_76,73,73,73,78,0.831,1.861,0.725,6.241,0.59,0.0,0.59,0.0,6E6R_med,2.6944036
975,75,sample_77,74,74,74,78,0.914,1.651,0.717,6.949,0.667,0.0,0.667,0.0,6E6R_med,0.5657976
976,76,sample_78,75,75,75,78,0.502,4.384,0.509,15.946,0.333,0.051,0.385,0.0,6E6R_med,4.0708027
977,77,sample_79,96,96,96,78,0.679,2.931,0.771,7.045,0.795,0.0,0.795,0.0,6E6R_med,3.5881827
978,78,sample_8,76,76,76,78,0.649,3.217,0.558,9.85,0.372,0.103,0.474,0.0,6E6R_med,1.8934929
979,79,sample_80,77,77,77,78,0.869,1.606,0.783,9.952,0.385,0.167,0.551,0.0,6E6R_med,2.0214732
980,80,sample_81,78,78,78,78,0.865,1.425,0.747,6.41,0.679,0.0,0.679,0.0,6E6R_med,1.7221833
981,81,sample_82,79,79,79,78,0.66,4.528,0.632,8.648,0.372,0.179,0.551,0.0,6E6R_med,1.7188417
982,82,sample_83,80,80,80,78,0.518,5.526,0.518,12.489,0.397,0.0,0.397,0.0,6E6R_med,3.1148295
983,83,sample_84,81,81,81,78,0.487,4.104,0.628,10.592,0.679,0.0,0.679,0.0,6E6R_med,2.144111
984,84,sample_85,97,97,97,78,0.742,2.597,0.614,9.47,0.628,0.0,0.628,0.0,6E6R_med,2.0534644
985,85,sample_86,82,82,82,78,0.408,8.918,0.414,15.728,0.077,0.115,0.192,0.0,6E6R_med,2.5549903
986,86,sample_87,83,83,83,78,0.794,1.856,0.613,13.387,0.667,0.0,0.667,0.0,6E6R_med,1.7092931
987,87,sample_88,84,84,84,78,0.585,4.221,0.579,10.481,0.308,0.205,0.513,0.0,6E6R_med,0.74575156
988,88,sample_89,85,85,85,78,0.687,2.961,0.651,7.66,0.064,0.397,0.462,0.0,6E6R_med,2.3576093
989,89,sample_9,86,86,86,78,0.886,1.389,0.614,9.99,0.154,0.256,0.41,0.0,6E6R_med,0.6853336
990,90,sample_90,87,87,87,78,0.535,6.684,0.752,8.994,0.731,0.0,0.731,0.0,6E6R_med,3.429795
991,91,sample_91,88,88,88,78,0.806,3.125,0.722,6.985,0.359,0.218,0.577,0.0,6E6R_med,0.85743725
992,92,sample_92,89,89,89,78,0.761,2.38,0.624,9.149,0.436,0.051,0.487,0.0,6E6R_med,3.759898
993,93,sample_93,90,90,90,78,0.329,9.87,0.494,14.004,0.577,0.0,0.577,0.0,6E6R_med,1.361443
994,94,sample_94,91,91,91,78,0.63,4.377,0.582,10.317,0.436,0.051,0.487,0.0,6E6R_med,2.6899614
995,95,sample_95,92,92,92,78,0.587,6.741,0.816,6.541,0.667,0.0,0.667,0.0,6E6R_med,0.8103308
996,96,sample_96,93,93,93,78,0.755,2.363,0.686,6.55,0.654,0.0,0.654,0.0,6E6R_med,1.1133676
997,97,sample_97,97,97,97,78,0.89,1.81,0.817,4.153,0.744,0.0,0.744,0.0,6E6R_med,1.4096556
998,98,sample_98,94,94,94,78,0.706,3.378,0.682,8.686,0.692,0.0,0.692,0.0,6E6R_med,1.4248741
999,99,sample_99,95,95,95,78,0.554,3.685,0.453,13.697,0.321,0.0,0.321,0.0,6E6R_med,1.6777664
1000,0,sample_1,0,0,0,50,0.703,2.344,0.718,6.232,0.64,0.0,0.64,0.0,6EXZ_short,0.32068843
1001,1,sample_10,1,1,1,50,0.824,1.815,0.907,2.023,0.72,0.0,0.72,0.0,6EXZ_short,2.1925416
1002,2,sample_100,2,2,2,50,0.763,1.466,0.77,4.569,0.62,0.0,0.62,0.0,6EXZ_short,0.35048056
1003,3,sample_11,87,91,89,50,0.52,4.006,0.867,4.446,0.68,0.0,0.68,0.0,6EXZ_short,0.78351635
1004,4,sample_12,3,3,3,50,0.573,2.911,0.624,9.813,0.58,0.0,0.58,0.0,6EXZ_short,0.6763516
1005,5,sample_13,4,4,4,50,0.441,5.774,0.673,10.997,0.76,0.0,0.76,0.0,6EXZ_short,4.6487327
1006,6,sample_14,5,5,5,50,0.361,7.669,0.524,14.341,0.42,0.0,0.42,0.0,6EXZ_short,3.6807494
1007,7,sample_15,6,6,6,50,0.361,6.528,0.446,14.939,0.14,0.0,0.14,0.0,6EXZ_short,3.1928315
1008,8,sample_16,7,7,7,50,0.455,3.362,0.588,9.171,0.34,0.0,0.34,0.0,6EXZ_short,3.1740468
1009,9,sample_17,8,8,8,50,0.841,1.527,0.835,3.902,0.62,0.0,0.62,0.0,6EXZ_short,0.4934473
1010,10,sample_18,89,92,91,50,0.922,0.849,0.762,4.444,0.6,0.0,0.6,0.0,6EXZ_short,0.69508654
1011,11,sample_19,9,9,9,50,0.367,6.475,0.62,14.76,0.66,0.0,0.66,0.0,6EXZ_short,2.7888534
1012,12,sample_2,10,10,10,50,0.541,5.494,0.788,5.571,0.58,0.0,0.58,0.0,6EXZ_short,0.66756845
1013,13,sample_20,11,11,11,50,0.722,1.885,0.626,10.412,0.46,0.0,0.46,0.0,6EXZ_short,1.5907316
1014,14,sample_21,87,91,89,50,0.626,5.079,0.837,3.44,0.76,0.0,0.76,0.0,6EXZ_short,0.51399475
1015,15,sample_22,12,12,12,50,0.321,6.932,0.632,17.019,0.46,0.0,0.46,0.0,6EXZ_short,1.64369
1016,16,sample_23,13,13,13,50,0.857,0.943,0.903,1.958,0.8,0.0,0.8,0.0,6EXZ_short,0.8331208
1017,17,sample_24,14,14,14,50,0.359,5.519,0.634,10.792,0.52,0.0,0.52,0.0,6EXZ_short,2.0346582
1018,18,sample_25,15,15,15,50,0.569,2.704,0.68,8.11,0.62,0.0,0.62,0.0,6EXZ_short,1.6842401
1019,19,sample_26,16,16,16,50,0.676,3.855,0.592,10.003,0.4,0.0,0.4,0.0,6EXZ_short,1.6638272
1020,20,sample_27,85,88,90,50,0.74,1.568,0.88,2.805,0.82,0.0,0.82,0.0,6EXZ_short,1.7637666
1021,21,sample_28,17,17,17,50,0.806,1.18,0.714,8.38,0.58,0.0,0.58,0.0,6EXZ_short,0.7921151
1022,22,sample_29,18,18,18,50,0.74,1.574,0.829,3.486,0.7,0.0,0.7,0.0,6EXZ_short,1.0718682
1023,23,sample_3,19,19,19,50,0.431,4.459,0.744,7.582,0.72,0.0,0.72,0.0,6EXZ_short,2.364272
1024,24,sample_30,20,20,20,50,0.563,2.947,0.74,11.701,0.68,0.0,0.68,0.0,6EXZ_short,1.1262449
1025,25,sample_31,89,92,91,50,0.916,0.739,0.805,3.61,0.66,0.0,0.66,0.0,6EXZ_short,0.7876571
1026,26,sample_32,21,21,21,50,0.639,3.734,0.788,4.881,0.62,0.0,0.62,0.0,6EXZ_short,1.1395932
1027,27,sample_33,22,22,22,50,0.33,6.524,0.658,10.955,0.48,0.0,0.48,0.0,6EXZ_short,2.7721152
1028,28,sample_34,23,23,23,50,0.535,2.637,0.631,9.847,0.6,0.0,0.6,0.0,6EXZ_short,0.4404877
1029,29,sample_35,24,24,24,50,0.564,9.501,0.719,9.064,0.8,0.0,0.8,0.0,6EXZ_short,4.312331
1030,30,sample_36,25,25,25,50,0.654,3.85,0.709,10.574,0.72,0.0,0.72,0.0,6EXZ_short,2.4186513
1031,31,sample_37,86,89,87,50,0.82,2.266,0.759,5.792,0.58,0.0,0.58,0.0,6EXZ_short,0.3308534
1032,32,sample_38,26,26,26,50,0.599,4.598,0.621,9.542,0.68,0.0,0.68,0.0,6EXZ_short,2.0667386
1033,33,sample_39,27,27,27,50,0.789,2.93,0.809,5.208,0.58,0.0,0.58,0.0,6EXZ_short,1.0261784
1034,34,sample_4,28,28,28,50,0.542,10.521,0.775,10.084,0.34,0.0,0.34,0.0,6EXZ_short,0.58374614
1035,35,sample_40,29,29,29,50,0.49,5.055,0.545,11.029,0.14,0.1,0.24,0.0,6EXZ_short,1.6093494
1036,36,sample_41,30,30,30,50,0.762,1.508,0.744,5.325,0.56,0.0,0.56,0.0,6EXZ_short,1.122593
1037,37,sample_42,84,87,86,50,0.304,10.182,0.764,9.246,0.84,0.0,0.84,0.0,6EXZ_short,2.1838365
1038,38,sample_43,88,90,88,50,0.872,0.976,0.833,2.855,0.76,0.0,0.76,0.0,6EXZ_short,1.0433065
1039,39,sample_44,31,31,31,50,0.393,5.335,0.521,15.731,0.16,0.0,0.16,0.0,6EXZ_short,0.57048315
1040,40,sample_45,32,32,32,50,0.905,0.748,0.802,3.855,0.5,0.0,0.5,0.0,6EXZ_short,0.5944368
1041,41,sample_46,33,33,33,50,0.862,1.211,0.908,2.321,0.62,0.0,0.62,0.0,6EXZ_short,0.33143744
1042,42,sample_47,34,34,34,50,0.802,1.275,0.712,8.274,0.52,0.0,0.52,0.0,6EXZ_short,0.98671365
1043,43,sample_48,35,35,35,50,0.565,4.007,0.72,5.559,0.56,0.0,0.56,0.0,6EXZ_short,2.0179536
1044,44,sample_49,36,36,36,50,0.444,4.889,0.628,10.456,0.4,0.0,0.4,0.0,6EXZ_short,0.8057665
1045,45,sample_5,37,37,37,50,0.851,1.123,0.676,8.764,0.3,0.18,0.48,0.0,6EXZ_short,1.4833559
1046,46,sample_50,38,38,38,50,0.266,8.673,0.572,13.133,0.5,0.0,0.5,0.0,6EXZ_short,2.3811843
1047,47,sample_51,39,39,39,50,0.662,2.138,0.702,6.303,0.3,0.18,0.48,0.0,6EXZ_short,0.40875885
1048,48,sample_52,40,40,40,50,0.388,4.019,0.618,11.487,0.54,0.0,0.54,0.0,6EXZ_short,1.2399507
1049,49,sample_53,41,41,41,50,0.662,2.867,0.74,9.043,0.54,0.0,0.54,0.0,6EXZ_short,1.3427619
1050,50,sample_54,42,42,42,50,0.33,7.141,0.794,9.914,0.7,0.0,0.7,0.0,6EXZ_short,2.857313
1051,51,sample_55,43,43,43,50,0.672,2.861,0.563,10.86,0.44,0.0,0.44,0.0,6EXZ_short,0.97209674
1052,52,sample_56,44,44,44,50,0.862,1.026,0.829,4.644,0.64,0.0,0.64,0.0,6EXZ_short,1.0864538
1053,53,sample_57,45,45,45,50,0.863,1.567,0.837,4.518,0.6,0.0,0.6,0.0,6EXZ_short,1.6158445
1054,54,sample_58,46,46,46,50,0.645,3.288,0.562,10.137,0.6,0.0,0.6,0.0,6EXZ_short,1.3139199
1055,55,sample_59,47,47,47,50,0.399,6.301,0.507,11.737,0.34,0.0,0.34,0.0,6EXZ_short,2.4043105
1056,56,sample_6,48,48,48,50,0.423,8.564,0.766,11.988,0.52,0.0,0.52,0.0,6EXZ_short,2.850201
1057,57,sample_60,49,49,49,50,0.549,3.495,0.72,6.723,0.54,0.0,0.54,0.0,6EXZ_short,3.0337405
1058,58,sample_61,85,88,90,50,0.374,7.133,0.879,4.666,0.86,0.0,0.86,0.0,6EXZ_short,4.323623
1059,59,sample_62,85,50,90,50,0.422,9.784,0.719,10.362,0.7,0.0,0.7,0.0,6EXZ_short,1.1345704
1060,60,sample_63,50,51,50,50,0.705,1.965,0.721,6.262,0.64,0.0,0.64,0.0,6EXZ_short,1.73612
1061,61,sample_64,51,52,51,50,0.28,9.703,0.532,12.065,0.42,0.0,0.42,0.0,6EXZ_short,2.6930578
1062,62,sample_65,52,53,52,50,0.404,8.099,0.461,13.686,0.18,0.08,0.26,0.0,6EXZ_short,1.6061332
1063,63,sample_66,84,87,86,50,0.34,8.899,0.758,7.526,0.76,0.0,0.76,0.0,6EXZ_short,0.94408107
1064,64,sample_67,53,54,53,50,0.305,6.298,0.595,10.75,0.68,0.0,0.68,0.0,6EXZ_short,1.529718
1065,65,sample_68,54,55,54,50,0.354,6.591,0.571,13.078,0.38,0.0,0.38,0.0,6EXZ_short,1.3623394
1066,66,sample_69,55,56,55,50,0.656,2.691,0.661,8.586,0.3,0.16,0.46,0.0,6EXZ_short,0.9308065
1067,67,sample_7,88,57,56,50,0.733,3.82,0.737,6.795,0.64,0.0,0.64,0.0,6EXZ_short,0.79245025
1068,68,sample_70,56,58,57,50,0.859,1.248,0.739,5.053,0.48,0.0,0.48,0.0,6EXZ_short,1.4497992
1069,69,sample_71,57,59,58,50,0.819,1.502,0.801,4.834,0.56,0.0,0.56,0.0,6EXZ_short,0.40921822
1070,70,sample_72,58,60,59,50,0.821,1.726,0.654,8.878,0.66,0.0,0.66,0.0,6EXZ_short,0.42727688
1071,71,sample_73,59,61,60,50,0.413,9.617,0.515,10.981,0.2,0.0,0.2,0.0,6EXZ_short,0.58776003
1072,72,sample_74,60,62,61,50,0.752,1.914,0.695,6.551,0.62,0.0,0.62,0.0,6EXZ_short,0.3807627
1073,73,sample_75,61,63,62,50,0.599,4.541,0.643,11.728,0.54,0.0,0.54,0.0,6EXZ_short,0.8953449
1074,74,sample_76,86,89,87,50,0.96,0.469,0.861,2.413,0.66,0.0,0.66,0.0,6EXZ_short,0.236273
1075,75,sample_77,62,64,63,50,0.825,1.261,0.761,4.746,0.48,0.0,0.48,0.0,6EXZ_short,0.49951583
1076,76,sample_78,63,65,64,50,0.351,6.643,0.521,11.207,0.32,0.0,0.32,0.0,6EXZ_short,1.0762225
1077,77,sample_79,64,66,65,50,0.806,1.826,0.825,4.169,0.26,0.0,0.26,0.0,6EXZ_short,1.9051293
1078,78,sample_8,65,67,66,50,0.717,2.1,0.837,3.551,0.58,0.0,0.58,0.0,6EXZ_short,1.3204335
1079,79,sample_80,66,68,67,50,0.452,6.226,0.531,11.207,0.42,0.0,0.42,0.0,6EXZ_short,0.5026235
1080,80,sample_81,88,69,68,50,0.813,1.768,0.836,4.046,0.48,0.0,0.48,0.0,6EXZ_short,1.1977077
1081,81,sample_82,67,70,69,50,0.56,2.878,0.571,9.892,0.56,0.0,0.56,0.0,6EXZ_short,2.9223804
1082,82,sample_83,68,71,70,50,0.659,3.023,0.854,3.733,0.66,0.0,0.66,0.0,6EXZ_short,0.3785644
1083,83,sample_84,69,72,71,50,0.826,1.184,0.786,5.389,0.68,0.0,0.68,0.0,6EXZ_short,0.26288298
1084,84,sample_85,85,88,90,50,0.481,10.598,0.766,7.118,0.82,0.0,0.82,0.0,6EXZ_short,1.7868543
1085,85,sample_86,70,73,72,50,0.331,7.501,0.543,16.093,0.3,0.0,0.3,0.0,6EXZ_short,2.1742277
1086,86,sample_87,71,74,73,50,0.575,2.507,0.659,9.95,0.56,0.0,0.56,0.0,6EXZ_short,0.78014404
1087,87,sample_88,72,75,74,50,0.611,4.522,0.879,3.847,0.7,0.0,0.7,0.0,6EXZ_short,0.34226546
1088,88,sample_89,73,76,75,50,0.273,12.496,0.628,15.825,0.58,0.0,0.58,0.0,6EXZ_short,2.5536768
1089,89,sample_9,74,77,76,50,0.677,3.648,0.637,9.556,0.24,0.28,0.52,0.0,6EXZ_short,3.5268438
1090,90,sample_90,75,78,77,50,0.882,1.465,0.884,3.192,0.66,0.0,0.66,0.0,6EXZ_short,0.3666522
1091,91,sample_91,76,79,78,50,0.88,1.031,0.878,2.47,0.74,0.0,0.74,0.0,6EXZ_short,0.39398527
1092,92,sample_92,77,80,79,50,0.818,1.364,0.778,4.639,0.56,0.0,0.56,0.0,6EXZ_short,1.0769092
1093,93,sample_93,78,81,80,50,0.43,7.666,0.596,14.822,0.38,0.0,0.38,0.0,6EXZ_short,1.472206
1094,94,sample_94,79,82,81,50,0.866,1.098,0.625,9.256,0.42,0.0,0.42,0.0,6EXZ_short,0.62091005
1095,95,sample_95,88,90,88,50,0.785,1.778,0.827,3.98,0.66,0.0,0.66,0.0,6EXZ_short,1.020027
1096,96,sample_96,80,83,82,50,0.754,1.489,0.73,6.907,0.6,0.0,0.6,0.0,6EXZ_short,0.9182496
1097,97,sample_97,81,84,83,50,0.455,4.638,0.676,10.016,0.62,0.0,0.62,0.0,6EXZ_short,2.6360776
1098,98,sample_98,82,85,84,50,0.429,5.722,0.607,10.014,0.48,0.0,0.48,0.0,6EXZ_short,2.4773517
1099,99,sample_99,83,86,85,50,0.525,3.404,0.726,10.46,0.72,0.0,0.72,0.0,6EXZ_short,2.3838425
1100,0,sample_1,0,0,0,80,0.749,2.477,0.72,7.339,0.375,0.0,0.375,0.0,6EXZ_med,1.8651359
1101,1,sample_10,1,1,1,80,0.515,5.401,0.482,14.318,0.312,0.0,0.312,0.0,6EXZ_med,0.8154955
1102,2,sample_100,2,2,2,80,0.413,5.809,0.457,13.767,0.438,0.0,0.438,0.0,6EXZ_med,2.053452
1103,3,sample_11,3,3,3,80,0.351,7.948,0.563,17.16,0.55,0.0,0.55,0.0,6EXZ_med,1.212607
1104,4,sample_12,4,4,4,80,0.832,2.256,0.779,5.247,0.725,0.0,0.725,0.0,6EXZ_med,2.182521
1105,5,sample_13,5,5,5,80,0.382,5.978,0.632,9.844,0.463,0.138,0.6,0.0,6EXZ_med,1.8744268
1106,6,sample_14,6,6,6,80,0.348,6.914,0.576,16.655,0.575,0.0,0.575,0.0,6EXZ_med,1.15476
1107,7,sample_15,7,7,7,80,0.903,1.147,0.788,4.734,0.512,0.0,0.512,0.0,6EXZ_med,1.0017858
1108,8,sample_16,8,8,8,80,0.938,0.88,0.879,2.644,0.575,0.0,0.575,0.0,6EXZ_med,0.8669113
1109,9,sample_17,9,9,9,80,0.5,7.678,0.485,15.929,0.275,0.05,0.325,0.0,6EXZ_med,1.3506513
1110,10,sample_18,10,10,10,80,0.787,2.926,0.742,8.131,0.663,0.0,0.663,0.0,6EXZ_med,1.1517483
1111,11,sample_19,11,11,11,80,0.509,5.001,0.491,14.183,0.2,0.0,0.2,0.0,6EXZ_med,0.81153995
1112,12,sample_2,12,12,12,80,0.478,4.741,0.474,13.483,0.188,0.188,0.375,0.0,6EXZ_med,1.5877815
1113,13,sample_20,13,13,13,80,0.496,4.328,0.634,9.307,0.587,0.0,0.587,0.0,6EXZ_med,4.7616
1114,14,sample_21,14,14,14,80,0.605,5.222,0.496,13.67,0.225,0.05,0.275,0.0,6EXZ_med,0.6763435
1115,15,sample_22,15,15,15,80,0.474,5.289,0.454,13.788,0.1,0.0,0.1,0.0,6EXZ_med,2.5726833
1116,16,sample_23,16,16,16,80,0.654,3.227,0.606,9.999,0.075,0.262,0.337,0.0,6EXZ_med,1.929789
1117,17,sample_24,17,17,17,80,0.286,10.897,0.436,15.843,0.237,0.05,0.287,0.0,6EXZ_med,1.6821914
1118,18,sample_25,18,18,18,80,0.777,1.957,0.714,8.622,0.587,0.0,0.587,0.0,6EXZ_med,0.52628005
1119,19,sample_26,19,19,19,80,0.687,3.406,0.672,8.263,0.613,0.05,0.663,0.0,6EXZ_med,1.8073748
1120,20,sample_27,20,20,20,80,0.549,4.651,0.469,13.13,0.112,0.225,0.337,0.0,6EXZ_med,2.0176985
1121,21,sample_28,21,21,21,80,0.413,8.181,0.46,15.969,0.112,0.062,0.175,0.0,6EXZ_med,1.7385974
1122,22,sample_29,22,22,22,80,0.903,1.165,0.745,5.624,0.7,0.0,0.7,0.0,6EXZ_med,0.55785245
1123,23,sample_3,23,23,23,80,0.596,4.532,0.726,9.34,0.575,0.0,0.575,0.0,6EXZ_med,2.3631303
1124,24,sample_30,24,24,24,80,0.551,4.52,0.709,8.44,0.65,0.0,0.65,0.0,6EXZ_med,1.6385436
1125,25,sample_31,25,25,25,80,0.435,5.742,0.497,13.685,0.375,0.0,0.375,0.0,6EXZ_med,0.99281615
1126,26,sample_32,26,26,26,80,0.695,2.598,0.685,10.355,0.512,0.0,0.512,0.0,6EXZ_med,1.0290194
1127,27,sample_33,27,27,27,80,0.586,4.729,0.578,11.251,0.363,0.188,0.55,0.0,6EXZ_med,1.4535203
1128,28,sample_34,28,28,28,80,0.288,9.97,0.555,18.206,0.338,0.0,0.338,0.0,6EXZ_med,1.8661572
1129,29,sample_35,29,29,29,80,0.47,6.84,0.428,15.256,0.25,0.1,0.35,0.0,6EXZ_med,1.299999
1130,30,sample_36,30,30,30,80,0.634,4.596,0.612,11.3,0.375,0.075,0.45,0.0,6EXZ_med,0.28344187
1131,31,sample_37,31,31,31,80,0.406,7.366,0.57,14.144,0.488,0.0,0.488,0.0,6EXZ_med,2.637548
1132,32,sample_38,32,32,32,80,0.832,1.65,0.658,8.713,0.438,0.062,0.5,0.0,6EXZ_med,1.1136347
1133,33,sample_39,33,33,33,80,0.431,5.325,0.503,11.935,0.087,0.363,0.45,0.0,6EXZ_med,4.858233
1134,34,sample_4,34,34,34,80,0.695,4.808,0.696,9.793,0.762,0.0,0.762,0.0,6EXZ_med,1.0648799
1135,35,sample_40,35,35,35,80,0.579,3.989,0.581,13.269,0.825,0.0,0.825,0.0,6EXZ_med,2.3780026
1136,36,sample_41,36,36,36,80,0.77,2.193,0.602,11.016,0.387,0.0,0.387,0.0,6EXZ_med,0.5558981
1137,37,sample_42,37,37,37,80,0.471,6.616,0.736,8.643,0.663,0.0,0.663,0.0,6EXZ_med,0.9784457
1138,38,sample_43,38,38,38,80,0.603,3.37,0.731,6.525,0.087,0.338,0.425,0.0,6EXZ_med,1.5490788
1139,39,sample_44,39,39,39,80,0.855,2.188,0.655,8.96,0.312,0.138,0.45,0.0,6EXZ_med,2.981315
1140,40,sample_45,40,40,40,80,0.525,4.641,0.585,10.282,0.538,0.0,0.538,0.0,6EXZ_med,3.191316
1141,41,sample_46,41,41,41,80,0.861,1.487,0.843,3.597,0.575,0.0,0.575,0.0,6EXZ_med,0.627072
1142,42,sample_47,42,42,42,80,0.617,6.143,0.747,11.821,0.675,0.0,0.675,0.0,6EXZ_med,1.0602823
1143,43,sample_48,43,43,43,80,0.758,2.398,0.696,9.423,0.712,0.0,0.712,0.0,6EXZ_med,1.0998553
1144,44,sample_49,44,44,44,80,0.895,1.224,0.741,6.152,0.175,0.175,0.35,0.0,6EXZ_med,1.2975637
1145,45,sample_5,45,45,45,80,0.537,7.398,0.546,12.409,0.538,0.0,0.538,0.0,6EXZ_med,0.54786634
1146,46,sample_50,46,46,46,80,0.72,5.089,0.526,11.89,0.25,0.062,0.312,0.0,6EXZ_med,1.8834056
1147,47,sample_51,47,47,47,80,0.823,1.791,0.817,5.026,0.712,0.0,0.712,0.0,6EXZ_med,1.5244979
1148,48,sample_52,48,48,48,80,0.547,4.278,0.499,13.626,0.1,0.188,0.287,0.0,6EXZ_med,4.322575
1149,49,sample_53,49,49,49,80,0.811,2.148,0.791,5.877,0.65,0.0,0.65,0.0,6EXZ_med,0.84515744
1150,50,sample_54,50,50,50,80,0.826,1.636,0.755,5.865,0.325,0.15,0.475,0.0,6EXZ_med,0.9490121
1151,51,sample_55,51,51,51,80,0.608,7.261,0.526,12.414,0.188,0.05,0.237,0.0,6EXZ_med,2.85738
1152,52,sample_56,52,52,52,80,0.38,8.354,0.579,11.314,0.425,0.0,0.425,0.0,6EXZ_med,2.1290843
1153,53,sample_57,53,53,53,80,0.775,2.324,0.712,7.546,0.463,0.175,0.637,0.0,6EXZ_med,0.6243752
1154,54,sample_58,54,54,54,80,0.804,3.027,0.702,7.571,0.225,0.3,0.525,0.0,6EXZ_med,2.4492733
1155,55,sample_59,55,55,55,80,0.938,0.848,0.828,3.855,0.663,0.0,0.663,0.0,6EXZ_med,0.7428091
1156,56,sample_6,56,56,56,80,0.374,11.881,0.615,12.564,0.562,0.0,0.562,0.0,6EXZ_med,4.0716505
1157,57,sample_60,57,57,57,80,0.698,4.861,0.463,12.703,0.0,0.213,0.213,0.0,6EXZ_med,3.2236457
1158,58,sample_61,58,58,58,80,0.714,4.677,0.672,9.513,0.312,0.125,0.438,0.0,6EXZ_med,1.9345944
1159,59,sample_62,59,59,59,80,0.572,4.783,0.775,6.705,0.863,0.0,0.863,0.0,6EXZ_med,4.3908253
1160,60,sample_63,60,60,60,80,0.446,6.532,0.703,11.331,0.637,0.0,0.637,0.0,6EXZ_med,0.95304364
1161,61,sample_64,61,61,61,80,0.705,2.956,0.618,10.26,0.3,0.162,0.463,0.0,6EXZ_med,0.47193834
1162,62,sample_65,62,62,62,80,0.821,1.807,0.625,9.233,0.075,0.45,0.525,0.0,6EXZ_med,1.9661525
1163,63,sample_66,63,63,63,80,0.677,3.034,0.533,11.279,0.562,0.125,0.688,0.0,6EXZ_med,3.429765
1164,64,sample_67,64,64,64,80,0.251,10.711,0.376,19.047,0.138,0.0,0.138,0.0,6EXZ_med,3.4992945
1165,65,sample_68,65,65,65,80,0.719,3.101,0.703,6.406,0.738,0.0,0.738,0.0,6EXZ_med,1.7717639
1166,66,sample_69,66,66,66,80,0.779,3.845,0.835,5.747,0.213,0.225,0.438,0.0,6EXZ_med,0.5400937
1167,67,sample_7,67,67,67,80,0.653,2.588,0.59,10.276,0.613,0.0,0.613,0.0,6EXZ_med,1.0618281
1168,68,sample_70,68,68,68,80,0.382,7.579,0.468,13.57,0.3,0.1,0.4,0.0,6EXZ_med,3.5607307
1169,69,sample_71,69,69,69,80,0.866,1.562,0.822,4.768,0.225,0.338,0.562,0.0,6EXZ_med,1.2193409
1170,70,sample_72,70,70,70,80,0.825,1.899,0.714,10.876,0.775,0.0,0.775,0.0,6EXZ_med,2.495523
1171,71,sample_73,71,71,71,80,0.431,6.82,0.51,12.297,0.525,0.0,0.525,0.0,6EXZ_med,3.5227451
1172,72,sample_74,72,72,72,80,0.652,6.351,0.768,11.756,0.663,0.0,0.663,0.0,6EXZ_med,0.7103729
1173,73,sample_75,73,73,73,80,0.905,1.332,0.776,7.232,0.675,0.0,0.675,0.0,6EXZ_med,2.290037
1174,74,sample_76,74,74,74,80,0.668,3.488,0.565,10.204,0.35,0.05,0.4,0.0,6EXZ_med,0.93882835
1175,75,sample_77,75,75,75,80,0.812,1.895,0.772,5.459,0.75,0.0,0.75,0.0,6EXZ_med,2.231303
1176,76,sample_78,76,76,76,80,0.407,7.032,0.454,13.962,0.525,0.0,0.525,0.0,6EXZ_med,0.8975433
1177,77,sample_79,77,77,77,80,0.77,2.118,0.777,6.141,0.625,0.0,0.625,0.0,6EXZ_med,0.4090322
1178,78,sample_8,78,78,78,80,0.851,2.271,0.78,5.648,0.325,0.213,0.538,0.0,6EXZ_med,2.8334126
1179,79,sample_80,79,79,79,80,0.917,1.341,0.845,3.181,0.7,0.0,0.7,0.0,6EXZ_med,0.78157216
1180,80,sample_81,80,80,80,80,0.428,6.07,0.53,12.524,0.287,0.287,0.575,0.0,6EXZ_med,1.986003
1181,81,sample_82,81,81,81,80,0.561,3.946,0.622,10.695,0.45,0.0,0.45,0.0,6EXZ_med,0.8587069
1182,82,sample_83,82,82,82,80,0.293,8.224,0.427,14.171,0.312,0.138,0.45,0.0,6EXZ_med,1.3809212
1183,83,sample_84,83,83,83,80,0.536,7.567,0.682,8.852,0.45,0.0,0.45,0.0,6EXZ_med,3.3835614
1184,84,sample_85,84,84,84,80,0.656,3.034,0.623,9.255,0.4,0.175,0.575,0.0,6EXZ_med,2.8029602
1185,85,sample_86,85,85,85,80,0.77,3.015,0.663,8.397,0.637,0.0,0.637,0.0,6EXZ_med,1.5581753
1186,86,sample_87,86,86,86,80,0.471,5.061,0.613,9.915,0.575,0.05,0.625,0.0,6EXZ_med,2.688844
1187,87,sample_88,87,87,87,80,0.792,3.447,0.685,8.04,0.575,0.0,0.575,0.0,6EXZ_med,0.32587093
1188,88,sample_89,88,88,88,80,0.764,4.083,0.726,7.059,0.45,0.0,0.45,0.0,6EXZ_med,0.7992942
1189,89,sample_9,89,89,89,80,0.26,10.487,0.627,12.368,0.512,0.0,0.512,0.0,6EXZ_med,2.0357409
1190,90,sample_90,90,90,90,80,0.615,3.907,0.477,14.078,0.15,0.175,0.325,0.0,6EXZ_med,2.3892481
1191,91,sample_91,91,91,91,80,0.467,7.348,0.487,13.854,0.45,0.05,0.5,0.0,6EXZ_med,2.0006754
1192,92,sample_92,92,92,92,80,0.485,9.907,0.72,11.12,0.512,0.0,0.512,0.0,6EXZ_med,1.1636407
1193,93,sample_93,93,93,93,80,0.73,4.342,0.679,8.664,0.162,0.213,0.375,0.0,6EXZ_med,2.3265388
1194,94,sample_94,94,94,94,80,0.827,2.302,0.763,6.474,0.438,0.075,0.512,0.0,6EXZ_med,2.0089111
1195,95,sample_95,95,95,95,80,0.806,1.846,0.625,9.924,0.587,0.0,0.587,0.0,6EXZ_med,1.9261395
1196,96,sample_96,96,96,96,80,0.886,1.215,0.762,6.701,0.338,0.25,0.587,0.0,6EXZ_med,0.5479299
1197,97,sample_97,97,97,97,80,0.847,1.841,0.717,6.942,0.575,0.0,0.575,0.0,6EXZ_med,1.3982791
1198,98,sample_98,98,98,98,80,0.689,4.649,0.691,11.56,0.6,0.0,0.6,0.0,6EXZ_med,3.1170611
1199,99,sample_99,99,99,99,80,0.275,8.933,0.368,18.785,0.112,0.05,0.162,0.0,6EXZ_med,1.1346895

